The Continuous-Time RC-Chain ADC

An amplifier-less continuous-time analog-to-digital converter consisting of only passives, comparators, and inverters is presented. Beyond simplicity, the architecture displays significant robustness properties with respect to component variations and comparator input offsets. We give an analytical design procedure demonstrating how to parameterize the architecture to a range of signal-to-noise and bandwidth requirements and validate the procedure's accuracy with behavioral transient simulations.

==> data/delay_data.csv <==
delay,snr,SNR,ENOB,x_N_rms
0.000000000000000000e+00,1.511359071300306823e+06,6.179367657031480832e+01,9.971226263905005993e+00,2.672386391661560833e-04
1.010101010101010187e-02,1.503179902441105805e+06,6.177010960601465683e+01,9.967311875864012904e+00,2.639327288594635400e-04
2.020202020202020374e-02,1.789307585201750277e+06,6.252685002989751695e+01,1.009300373959568553e+01,2.591163837111907955e-04
3.030303030303030387e-02,1.872742168539314298e+06,6.272477989607806848e+01,1.012587917875980814e+01,2.552712846394789275e-04
4.040404040404040747e-02,1.740679725371574285e+06,6.240718870888026970e+01,1.007312842438775924e+01,2.514386981714679457e-04
5.050505050505050414e-02,2.039275366938670166e+06,6.309475873285424541e+01,1.018733133337983432e+01,2.479769223917998341e-04
6.060606060606060774e-02,2.220606653808290139e+06,6.346471636797269866e+01,1.024877996648073797e+01,2.436930296882496743e-04
7.070707070707070441e-02,2.344636307519285940e+06,6.370075485905186241e+01,1.028798511123027382e+01,2.404867591236766128e-04
8.080808080808081495e-02,2.232700298356866930e+06,6.348830430413477188e+01,1.025269783787259925e+01,2.367883183650626216e-04
9.090909090909091161e-02,2.334818672208528034e+06,6.368253157828418409e+01,1.028495828981211524e+01,2.340724527805149223e-04
1.010101010101010083e-01,2.457030263855096418e+06,6.390410505826569931e+01,1.032176084822374307e+01,2.317035888176755128e-04
1.111111111111111049e-01,2.901276748125929385e+06,6.462589157431209230e+01,1.044164699353201264e+01,2.289012285700201389e-04
1.212121212121212155e-01,2.387243061183826532e+06,6.377896639684101388e+01,1.030097576646658020e+01,2.285436046213084205e-04
1.313131313131313260e-01,3.264170035764019471e+06,6.513772773755425760e+01,1.052666114006468767e+01,2.263842050526171043e-04
1.414141414141414088e-01,2.613543205003922805e+06,6.417229683901800286e+01,1.036630653878868991e+01,2.256475625234393041e-04
1.515151515151515194e-01,2.720302292915488128e+06,6.434617167582135266e+01,1.039518652405724097e+01,2.250457762592065699e-04
1.616161616161616299e-01,3.207796480255792849e+06,6.506206806524315311e+01,1.051409434050967562e+01,2.263814839684793058e-04
1.717171717171717127e-01,3.322453035399273038e+06,6.521458850679903207e+01,1.053942743750213040e+01,2.275645466378611479e-04
1.818181818181818232e-01,3.130781116306910291e+06,6.495652705654923409e+01,1.049656435841252211e+01,2.278479073959995276e-04
1.919191919191919060e-01,3.298743756418828387e+06,6.518348581233284733e+01,1.053426139177343401e+01,2.315414192111685840e-04
2.020202020202020166e-01,2.958124049584664404e+06,6.471016382277667844e+01,1.045564431102170388e+01,2.331889177146474431e-04
2.121212121212121271e-01,3.233954853834089823e+06,6.509733952840763038e+01,1.051995280373136943e+01,2.366836803397337789e-04
2.222222222222222099e-01,2.592162485119947698e+06,6.413662221033152377e+01,1.036038111122327621e+01,2.388751516100183687e-04
2.323232323232323204e-01,2.395388527139220852e+06,6.379375965144169669e+01,1.030343287287022136e+01,2.411455645580582710e-04
2.424242424242424310e-01,2.052094130864392268e+06,6.312197278261103861e+01,1.019185148920297301e+01,2.416870632939038420e-04
2.525252525252525415e-01,1.892763319954375271e+06,6.277096311130133444e+01,1.013355004476792764e+01,2.473709681956807582e-04
2.626262626262626521e-01,1.802532946685303468e+06,6.255883211495687135e+01,1.009831584894027223e+01,2.474998149109672481e-04
2.727272727272727071e-01,1.910934748178513488e+06,6.281245857651647668e+01,1.014044229235335770e+01,2.508373560399802240e-04
2.828282828282828176e-01,1.426725644604502479e+06,6.154340467515616098e+01,9.929657001910596748e+00,2.550841417495349471e-04
2.929292929292929282e-01,1.491573182154557202e+06,6.173644566331134342e+01,9.961720416011472068e+00,2.588390675853078130e-04
3.030303030303030387e-01,1.386687412415602477e+06,6.141978573284644938e+01,9.909124340034651368e+00,2.616071087878326013e-04
3.131313131313131493e-01,1.392479917208522325e+06,6.143788940356779449e+01,9.912131294654143332e+00,2.677228249055557240e-04
3.232323232323232598e-01,1.278753542739561759e+06,6.106786849918739790e+01,9.850672152756299482e+00,2.680056650335584209e-04
3.333333333333333148e-01,1.289124133870418649e+06,6.110294738966469197e+01,9.856498630346999690e+00,2.712001073468284533e-04
3.434343434343434254e-01,1.116036774327485822e+06,6.047678505196876841e+01,9.752495317269376685e+00,2.754546833799877527e-04
3.535353535353535359e-01,1.374108860862099798e+06,6.138021140146325649e+01,9.902551185871740103e+00,2.802327298971222310e-04
3.636363636363636465e-01,1.139558725815672427e+06,6.056736710947297553e+01,9.767540671355174453e+00,2.812128123190324371e-04
3.737373737373737570e-01,1.253412068844462512e+06,6.098093872115443048e+01,9.836233429159797481e+00,2.850057639164756086e-04
3.838383838383838120e-01,1.169020952273381175e+06,6.067822295058476811e+01,9.785953428008754784e+00,2.888851499913403756e-04
3.939393939393939226e-01,1.310345083401502809e+06,6.117385683504055294e+01,9.868276434286347154e+00,2.960242361265888055e-04
4.040404040404040331e-01,1.184820276237588609e+06,6.073652477807841876e+01,9.795637151945477683e+00,2.949853555236136367e-04
4.141414141414141437e-01,1.192197674678705167e+06,6.076348270424852416e+01,9.800114766561696555e+00,2.983246056972180065e-04
4.242424242424242542e-01,1.153529718494944973e+06,6.062028787770945826e+01,9.776330620695564022e+00,3.005283035721820336e-04
4.343434343434343647e-01,1.417577679605989950e+06,6.151546866436127914e+01,9.925016930954665639e+00,3.026738605263019021e-04
4.444444444444444198e-01,1.152570643333186628e+06,6.061667553644807072e+01,9.775730623799336882e+00,3.074430039406610203e-04
4.545454545454545303e-01,1.072226992295715027e+06,6.030286735977824719e+01,9.723608213875094108e+00,3.135049535961063612e-04
4.646464646464646409e-01,1.148853300919685746e+06,6.060264576409289106e+01,9.773400329051760593e+00,3.214004983665616206e-04
4.747474747474747514e-01,1.060867119888497284e+06,6.025660989261153588e+01,9.715925014886122923e+00,3.261510806841463775e-04
4.848484848484848619e-01,7.896255408279701369e+05,5.897421187358207817e+01,9.502923314474029937e+00,3.316695769451039272e-04
4.949494949494949725e-01,9.037136591446200619e+05,5.956030846457180417e+01,9.600271851070354856e+00,3.394656873747945109e-04
5.050505050505050830e-01,8.440784515887491871e+05,5.926382813342122091e+01,9.551027533988822427e+00,3.426084117416382312e-04
5.151515151515151381e-01,8.522981324226062279e+05,5.930591536806501551e+01,9.558018072348788863e+00,3.497284897441074606e-04
5.252525252525253041e-01,9.498026368812830187e+05,5.977633370953939362e+01,9.636152867593491322e+00,3.582894151059589087e-04
5.353535353535353591e-01,1.036787565577122383e+06,6.015689779967853212e+01,9.699363194740413974e+00,3.645197893096896002e-04
5.454545454545454142e-01,1.015224921100408654e+06,6.006562270004251047e+01,9.684202728848188002e+00,3.750010179816566061e-04
5.555555555555555802e-01,7.535149727161447518e+05,5.877091886383092856e+01,9.469157076444702170e+00,3.802324993760075470e-04
5.656565656565656353e-01,6.550328221238643164e+05,5.816263061992003003e+01,9.368122586082836989e+00,3.858441756802320137e-04
5.757575757575758013e-01,7.081673040645023575e+05,5.850135871600065229e+01,9.424384105027733938e+00,3.948128893092966410e-04
5.858585858585858563e-01,7.860095317280413583e+05,5.895427812644740584e+01,9.499612390741877022e+00,4.003561520184937541e-04
5.959595959595959114e-01,6.742209082556295907e+05,5.828802216294192817e+01,9.388949670564123551e+00,4.032797683395694167e-04
6.060606060606060774e-01,8.614146782099537086e+05,5.935212267718287649e+01,9.565692940266178113e+00,4.094991448811509307e-04
6.161616161616161325e-01,8.335323586181215942e+05,5.920922464267814433e+01,9.541958090489904620e+00,4.167212219500241116e-04
6.262626262626262985e-01,7.400761345039897133e+05,5.869276399587942450e+01,9.456175833864687519e+00,4.269080308455697908e-04
6.363636363636363535e-01,6.999371785678918241e+05,5.845059062549059092e+01,9.415951707718274832e+00,4.334359407383972561e-04
6.464646464646465196e-01,6.600292746912364382e+05,5.819563198503848866e+01,9.373603994180669474e+00,4.393571509129994110e-04
6.565656565656565746e-01,6.006568241536919959e+05,5.778626415523667958e+01,9.305609469432583936e+00,4.429507695573523104e-04
6.666666666666666297e-01,7.989159379513957538e+05,5.902501085190773722e+01,9.511360842138609328e+00,4.497582480354276723e-04
6.767676767676767957e-01,6.435488512931811856e+05,5.808581519448335229e+01,9.355363820088895110e+00,4.562635067823249727e-04
6.868686868686868507e-01,7.655418130382111995e+05,5.883968916361308743e+01,9.480579575991711749e+00,4.574473594607571529e-04
6.969696969696970168e-01,7.796142849547567312e+05,5.891879788142078667e+01,9.493719249603506327e+00,4.717382619252106623e-04
7.070707070707070718e-01,6.193142362992941635e+05,5.791911063337786203e+01,9.327674791834786205e+00,4.789906465520505524e-04
7.171717171717171269e-01,7.075408024906320497e+05,5.849751489829645834e+01,9.423745660726574158e+00,4.866626828792415538e-04
7.272727272727272929e-01,7.545114466855084756e+05,5.877665832838769688e+01,9.470110380872739597e+00,4.979055912984719752e-04
7.373737373737373479e-01,6.281586578680700622e+05,5.798069350001684086e+01,9.337903484577372737e+00,5.098245284058809841e-04
7.474747474747475140e-01,5.267795510021488881e+05,5.721628907786902118e+01,9.210938658287922465e+00,5.204940873876568244e-04
7.575757575757575690e-01,5.942865484963710187e+05,5.773995900239845724e+01,9.297918350025016210e+00,5.286156573941019031e-04
7.676767676767676241e-01,4.764330889345296891e+05,5.678001916208403088e+01,9.138475793777907086e+00,5.385486867482417372e-04
7.777777777777777901e-01,6.099379909786626231e+05,5.785285684937537809e+01,9.316670276511263893e+00,5.500163944584967506e-04
7.878787878787878451e-01,4.413394124693495105e+05,5.644772712522335212e+01,9.083283281130166031e+00,5.587891796130004364e-04
7.979797979797980112e-01,4.088195398617768078e+05,5.611531645080043518e+01,9.028071063209868186e+00,5.691666783046821351e-04
8.080808080808080662e-01,4.929438855731204967e+05,5.692797484037899380e+01,9.163050700004216509e+00,5.743759967026392747e-04
8.181818181818182323e-01,4.033849443404081394e+05,5.605719684873520237e+01,9.018417606261660779e+00,5.773524558367321277e-04
8.282828282828282873e-01,4.198712000541521120e+05,5.623116086387128121e+01,9.047312403730657593e+00,5.862582430142120353e-04
8.383838383838383423e-01,4.214455188447862165e+05,5.624741440421363592e+01,9.050012058345890509e+00,5.875570142896913367e-04
8.484848484848485084e-01,4.424289027691123192e+05,5.645843490591222746e+01,9.085061805005379298e+00,5.990085233702900809e-04
8.585858585858585634e-01,3.171065914485998801e+05,5.501205269463238068e+01,8.844822919825588770e+00,6.117033608549886934e-04
8.686868686868687295e-01,2.621167653519053420e+05,5.418494799912491544e+01,8.707443803554612671e+00,6.223009074754544834e-04
8.787878787878787845e-01,3.474494905960733886e+05,5.540891679286511362e+01,8.910740619714161426e+00,6.291658929941060675e-04
8.888888888888888395e-01,2.743256056509527261e+05,5.438266346700072518e+01,8.740283631931134778e+00,6.401874783819581395e-04
8.989898989898990056e-01,3.923029906816408038e+05,5.593621618941625684e+01,8.998323153705181099e+00,6.448935669819587857e-04
9.090909090909090606e-01,2.511727173524682876e+05,5.399972464098753733e+01,8.676678869693315477e+00,6.552125095594393085e-04
9.191919191919192267e-01,2.759231129896495841e+05,5.440788081136808074e+01,8.744472142167753148e+00,6.642637285591708983e-04
9.292929292929292817e-01,2.829503346383975004e+05,5.451710211901045966e+01,8.762613408688631367e+00,6.749800396463231629e-04
9.393939393939394478e-01,2.885422504975468037e+05,5.460209414768931424e+01,8.776730279084119957e+00,6.776224519811167163e-04
9.494949494949495028e-01,2.932312225671404740e+05,5.467210211080575277e+01,8.788358350061235669e+00,6.808332587073939865e-04
9.595959595959595578e-01,3.149154515440261457e+05,5.498193970117892349e+01,8.839821259876877946e+00,6.861569821552813064e-04
9.696969696969697239e-01,3.282871005198059720e+05,5.516253818205641579e+01,8.869818018252923153e+00,6.973639066526590886e-04
9.797979797979797789e-01,3.432424146211756160e+05,5.535600948459217818e+01,8.901952906025323742e+00,7.081088378652157294e-04
9.898989898989899450e-01,2.689507694667869364e+05,5.429672791133951648e+01,8.726010045096099788e+00,7.217416894011401520e-04
1.000000000000000000e+00,3.350072873300781357e+05,5.525054254239287843e+01,8.884435226106639050e+00,7.404404923383738242e-04


==> data/expected_snr_0.0001.txt <==
# OSR N SNR
10 2 39.00846613017001
10 3 43.098022382030116
10 4 45.94529099391185
10 5 46.64379805881765
10 6 45.44948190486874
10 7 42.92521502157361
10 8 39.49881001313349
10 9 35.44535741720716
10 10 30.94037248050374
11 2 40.661392023354786
11 3 45.49478394354168
11 4 48.80921443916073
11 5 49.72733263176707
11 6 48.670523072288525
11 7 46.28298905657352
11 8 43.012866609156895
11 9 39.1364023647091
11 10 34.82598626437695
12 2 42.16988996562315
12 3 47.66827616527892
12 4 51.36477572541736
12 5 52.440195898241335
12 6 51.4820415497989
12 7 49.20209516274277
12 8 46.06136933594907
12 9 42.334604354765276
12 10 38.190305916951075
13 2 43.5570672646503
13 3 49.65345392066803
13 4 53.661637753091505
13 5 54.84736076718417
13 6 53.96027078054094
13 7 51.76695103427495
13 8 48.73557056478709
13 9 45.13760566982032
13 10 41.137299006133205
14 2 44.84088575632314
14 3 51.4775627334827
14 4 55.738831408210515
14 5 56.99931872350209
14 6 56.163510462545204
14 7 54.041406150163965
14 8 51.10402197281136
14 9 47.61844921718183
14 10 43.74452832554245
15 2 46.03558456631941
15 3 53.1622701084636
15 4 57.627602641630304
15 5 58.93594505427858
15 6 58.13711025542591
15 7 56.07465384303461
15 8 53.21924286426363
15 9 49.83290448196725
15 10 46.071086239679005
16 2 47.152642756610355
16 3 54.72510685950621
16 4 59.35335102984148
16 5 60.68916807440636
16 6 59.91687713425115
16 7 57.90521700957281
16 8 55.12216885202687
16 9 51.82432029784785
16 10 48.16282505056326
17 2 48.201449619467375
17 3 56.180470110913205
17 4 60.936991127117864
17 5 62.28486208542512
17 6 61.531460947996905
17 7 59.56370120438245
17 8 56.84519634544914
17 9 53.6269258267323
17 10 50.05590053977614
18 2 49.18978308900872
18 3 57.540338699074766
18 4 62.395934277774614
18 5 63.74421973272653
18 6 63.004059122248236
18 7 61.07473742154731
18 8 58.414313529459385
18 9 55.26812919615372
18 10 51.77923126030389
19 2 50.124158631172186
19 3 58.81479452952877
19 4 63.7448132031146
19 5 65.08476562148697
19 6 64.35365692069843
19 7 62.45837943761731
19 8 59.850622202838075
19 9 56.77015187167391
19 10 53.356242235328494
20 2 51.010088538230974
20 3 60.01240978434409
20 4 64.99602753331364
20 5 66.3211170344785
20 6 65.59594436466892
20 7 63.731126210260136
20 8 61.17144438625096
20 9 58.15121262827495
20 10 54.80612513502042
21 2 51.85227789411101
21 3 61.14053937819296
21 4 66.16016170750002
21 5 67.46556287589235
21 6 66.74400394349429
21 7 64.9066816172129
21 8 62.39114021514715
21 9 59.426399794206574
21 10 56.14476478553559
22 2 52.654774909994615
22 3 62.20554520567007
22 4 67.24630996314369
22 5 68.52850975399498
22 6 67.80883319230304
22 7 65.9965270156774
22 8 63.52172144682864
22 9 60.608323704925134
22 10 57.38543101008209
23 2 53.42108781447901
23 3 63.21297044510143
23 4 68.26233241740083
23 5 69.51882951620735
23 6 68.79974654354304
23 7 67.01035831196312
23 8 64.57331789281443
23 9 61.70761155601095
23 10 58.53930256704648
24 2 54.15427684798685
24 3 64.16767672886911
24 4 69.21505919091301
24 5 70.44413272882085
24 6 69.72468772898901
24 7 67.95642354404124
24 8 65.55453642108873
24 9 62.73328749616935
24 10 59.61586906045757
25 2 54.85702746515288
25 3 65.07395331897806
25 4 70.11045477731035
25 5 71.31098585200981
25 6 70.59047508880793
25 7 68.84178644662681
25 8 66.47274040084663
25 9 63.6930679696368
25 10 60.62324288573967
26 2 55.53170917136707
26 3 65.93560490885982
26 4 70.95375159812852
26 5 72.12508515093543
26 6 71.4029959859732
26 7 69.67253427744471
26 8 67.33426948111658
26 9 64.59359365357317
26 10 61.56840397211938
27 2 56.18042324918307
27 3 66.75602291606133
27 4 71.74955939558396
27 5 72.89139704143913
27 6 72.1673622097987
27 7 70.45394319804645
27 8 68.14461409639003
27 9 65.44061338965443
27 10 62.45739371317049
28 2 56.80504180073102
28 3 67.53824388611521
28 4 72.50195548393958
28 5 73.61427216357833
28 6 72.88803518831685
28 7 71.19061099674045
28 8 68.9085552482186
28 9 66.23913136549743
28 10 63.29547004696497
29 2 57.40723993581789
29 3 68.2849977337143
29 4 73.21455969711978
29 5 74.29753872332296
29 6 73.56892762566626
29 7 71.8865644428887
29 8 69.63027738681828
29 9 66.99352587340455
29 10 64.08723252221432
30 2 57.988522500856085
30 3 68.99874789639787
30 4 73.89059699961764
30 5 74.94457935042091
30 6 74.21348657726828
30 7 72.54534675923935
30 8 70.31346026026421
30 9 67.70764587749372
30 10 64.83672395298001
31 2 58.5502464233039
31 3 69.68172499643016
31 4 74.53295007833222
31 5 75.55839475759831
31 6 74.82476179608575
31 7 73.1700893832517
31 8 70.96135417719599
31 9 68.38489010094715
31 10 65.54751364806233
32 2 59.09363950730228
32 3 70.33595524939467
32 4 75.1442037425609
32 5 76.14165676191175
32 6 75.40546230670482
32 7 73.7635712175242
32 8 71.57684208426369
32 9 69.02827223141063
32 10 66.22276601797135

==> data/expected_snr_0.001.txt <==
# OSR N SNR
10 2 39.06290894557092
10 3 42.17892868008938
10 4 42.53999636261728
10 5 40.61652760225914
10 6 37.292877811337966
10 7 33.10979377258754
10 8 28.367404053637635
10 9 23.24051670442211
10 10 17.837531131689982
11 2 40.69122248849523
11 3 44.327391565342815
11 4 44.88900218416423
11 5 43.09587207307182
11 6 39.92065873163827
11 7 35.91269233294399
11 8 31.366974685572025
11 9 26.452791273107646
11 10 21.27437536906943
12 2 42.172946896478706
12 3 46.24454033281716
12 4 46.94867041823065
12 5 45.25285145583875
12 6 42.199111920857675
12 7 38.33901993362257
12 8 33.96117261175396
12 9 29.229324580255927
12 10 24.24378878316898
13 2 43.531236460205555
13 3 47.96760994221863
13 4 48.77089903787911
13 5 47.148937521865776
13 6 44.196740830338506
13 7 40.46365108267474
13 8 36.23121141764618
13 9 31.657811589630434
13 10 26.840121922561487
14 2 44.78410290498732
14 3 49.525863431494
14 4 50.39579314665243
14 5 48.83077235393371
14 6 45.96500623356454
14 7 42.34253494934522
14 8 38.23759393470705
14 9 33.80346174785621
14 10 29.133446767026868
15 2 45.945837898612126
15 3 50.94272782480943
15 4 51.854853511364425
15 5 50.334389790858495
15 6 47.54333108589356
15 7 44.01834850059561
15 8 40.02636062783422
15 9 35.71582544329643
15 10 31.176958141100005
16 2 47.02797543831099
16 3 52.237248595697736
16 4 53.17317519413602
16 5 51.68807500065992
16 6 48.96244110946338
16 7 45.524235776461396
16 8 41.63319954013899
16 9 37.43326817826499
16 10 33.01181327339406
17 2 48.03996188184872
17 3 53.425111075191516
17 4 54.3710017083947
17 5 52.91434814366746
17 6 50.246651955473666
17 7 46.886348634252485
17 8 43.086226000598195
17 9 38.98598768810619
17 10 34.67038898756686
18 2 48.98963409510897
18 3 54.51937700039812
18 4 55.464846591871094
18 5 54.03136924038031
18 6 51.415470539661435
18 7 48.12561443759552
18 8 44.407909257653586
18 9 40.39810002449903
18 10 36.17853014252334
19 2 49.88356807927361
19 3 55.53102792178228
19 4 56.46831723786738
19 5 55.053951549064934
19 6 52.48473866649864
19 7 49.25899193162185
19 8 45.61643710264657
19 9 41.689114166950986
19 10 37.55713686491392
20 2 50.72733800577972
20 3 56.4693741111831
20 4 57.39272943431769
20 5 55.99430467362525
20 6 53.46746439261323
20 7 50.30038029928011
20 8 46.72670124819962
20 9 42.87499511799233
20 10 38.82330755183833
21 2 51.52571192721215
21 3 57.34236757416496
21 4 58.2475721136828
21 5 56.86258766773889
21 6 54.37443613542093
21 7 51.26128827340291
21 8 47.751021238415696
21 9 43.96894393463203
21 10 39.99117676667642
22 2 52.28280186533322
22 3 58.15684525502692
22 4 59.0408632056888
22 5 57.667326365439635
22 6 55.21468293691388
22 7 52.15133412285108
22 8 48.699684581031505
22 9 44.98197918999561
22 10 41.072539386584985
23 2 53.002180462040876
23 3 58.91872048654078
23 4 59.7794252124566
23 5 58.41573224184123
23 6 55.99582403297572
23 7 52.978624410460576
23 8 49.58135544203959
23 9 45.923376644878395
23 10 42.07732229954371
24 2 53.68697274427465
24 3 59.63313544374098
24 4 60.469100856895196
24 5 59.113948882511586
24 6 56.72433761042644
24 7 53.7500445239627
24 8 50.40338784642739
24 9 46.80100603296465
24 10 43.013945589701265
25 2 54.33992910771413
25 3 60.30458379329513
25 4 61.11492348019859
25 5 59.76724456223075
25 6 57.405769776748954
25 7 54.47148410248859
25 8 51.17206850161651
25 9 47.62159209100096
25 10 43.88960241931934
26 2 54.96348394636925
26 3 60.937010273335886
26 4 61.7212529061797
26 5 60.38016423568642
26 6 58.04489875123557
26 7 55.14801380905243
26 8 51.89280707476495
26 9 48.390919063330735
26 10 44.7104782829163
27 2 55.55980318449572
27 3 61.53389221404651
27 4 62.29188469009646
27 5 60.95665062452136
27 6 58.645865134777026
27 7 55.78402531675138
27 8 52.57028676729068
27 9 49.113992512776775
27 10 45.48192448920294
28 2 56.13082313751043
28 3 62.09830677719907
28 4 62.83013866345436
28 5 61.50014153299446
28 6 59.212276209110115
28 7 56.38334318041071
28 8 53.20858456061498
28 9 49.79516852331084
28 10 46.20859669214877
29 2 56.67828253194985
29 3 62.63298679855456
29 4 63.338931232258744
29 5 62.013648702011366
29 6 59.74729015448507
29 7 56.94931500502291
29 8 53.81126805851551
29 9 50.43825774044467
29 10 46.89456645417135
30 2 57.203749079806876
30 3 63.14036745859573
30 4 63.820834821157845
30 5 62.49982219488195
30 6 60.25368459402753
30 7 57.48488470295907
30 8 54.38147410000403
30 9 51.04660981002457
30 10 47.54341179973019
31 2 57.7086416819739
31 3 63.62262551600563
31 4 64.27812706810072
31 5 62.96100334710991
31 6 60.73391279762685
31 7 57.992652457969456
31 8 54.92197304826027
31 9 51.62318241242087
31 10 48.15829125472159
32 2 58.194249096383885
32 3 64.08171246780105
32 4 64.71283178598144
32 5 63.39926860381449
32 6 61.19015008878566
32 7 58.47492415352919
32 8 55.435221732104765
32 9 52.17059809103749
32 10 48.74200479745287

==> data/expected_snr_0.01.txt <==
# OSR N SNR
8 2 35.645665103519704
8 4 31.344105376398606
8 8 8.093982517424793
16 2 45.84532684342142
16 4 43.538959164260135
16 8 25.929665414094796
32 2 53.86345925860865
32 4 51.686072851847264
32 8 37.33823025711801
64 2 59.548516536675194
64 4 57.10540660029095
64 8 44.697311602917

==> data/histogram_ENOB.csv <==
bin_center,counts
8.954064826180362147e+00,3.000000000000000000e+00
8.998235314999140755e+00,4.000000000000000000e+00
9.042405803817919363e+00,6.000000000000000000e+00
9.086576292636697971e+00,1.400000000000000000e+01
9.130746781455478356e+00,1.800000000000000000e+01
9.174917270274256964e+00,1.400000000000000000e+01
9.219087759093035572e+00,2.300000000000000000e+01
9.263258247911814180e+00,3.600000000000000000e+01
9.307428736730592789e+00,3.000000000000000000e+01
9.351599225549371397e+00,5.800000000000000000e+01
9.395769714368150005e+00,8.300000000000000000e+01
9.439940203186928613e+00,8.100000000000000000e+01
9.484110692005707222e+00,1.100000000000000000e+02
9.528281180824485830e+00,1.600000000000000000e+02
9.572451669643264438e+00,1.790000000000000000e+02
9.616622158462043046e+00,2.120000000000000000e+02
9.660792647280823431e+00,2.780000000000000000e+02
9.704963136099602039e+00,2.960000000000000000e+02
9.749133624918380647e+00,3.620000000000000000e+02
9.793304113737159255e+00,3.830000000000000000e+02
9.837474602555937864e+00,4.010000000000000000e+02
9.881645091374716472e+00,4.120000000000000000e+02
9.925815580193495080e+00,4.710000000000000000e+02
9.969986069012275465e+00,4.740000000000000000e+02
1.001415655783105407e+01,5.180000000000000000e+02
1.005832704664983268e+01,4.830000000000000000e+02
1.010249753546861129e+01,4.800000000000000000e+02
1.014666802428738990e+01,4.860000000000000000e+02
1.019083851310616851e+01,4.410000000000000000e+02
1.023500900192494711e+01,4.940000000000000000e+02
1.027917949074372572e+01,4.650000000000000000e+02
1.032334997956250433e+01,3.840000000000000000e+02
1.036752046838128294e+01,3.910000000000000000e+02
1.041169095720006155e+01,3.140000000000000000e+02
1.045586144601884016e+01,3.090000000000000000e+02
1.050003193483761876e+01,2.500000000000000000e+02
1.054420242365639915e+01,2.340000000000000000e+02
1.058837291247517776e+01,1.810000000000000000e+02
1.063254340129395636e+01,1.250000000000000000e+02
1.067671389011273497e+01,1.020000000000000000e+02
1.072088437893151358e+01,7.800000000000000000e+01
1.076505486775029219e+01,4.200000000000000000e+01
1.080922535656907080e+01,3.400000000000000000e+01
1.085339584538785118e+01,2.800000000000000000e+01
1.089756633420662979e+01,2.100000000000000000e+01
1.094173682302540840e+01,1.000000000000000000e+01
1.098590731184418701e+01,8.000000000000000000e+00
1.103007780066296561e+01,5.000000000000000000e+00
1.107424828948174422e+01,4.000000000000000000e+00
1.111841877830052283e+01,5.000000000000000000e+00


==> data/histogram_ENOB_offset.csv <==
bin_center,counts
9.955427991952859657e+00,3.180000000000000000e+02
9.956808526747332522e+00,1.330000000000000000e+02
9.958189061541805387e+00,1.280000000000000000e+02
9.959569596336280028e+00,2.400000000000000000e+01
9.960950131130752894e+00,0.000000000000000000e+00
9.962330665925225759e+00,0.000000000000000000e+00
9.963711200719700400e+00,0.000000000000000000e+00
9.965091735514175042e+00,0.000000000000000000e+00
9.966472270308646131e+00,0.000000000000000000e+00
9.967852805103120772e+00,0.000000000000000000e+00
9.969233339897595414e+00,0.000000000000000000e+00
9.970613874692066503e+00,0.000000000000000000e+00
9.971994409486541144e+00,1.870000000000000000e+02
9.973374944281015786e+00,1.200000000000000000e+01
9.974755479075486875e+00,0.000000000000000000e+00
9.976136013869961516e+00,7.300000000000000000e+01
9.977516548664436158e+00,3.710000000000000000e+02
9.978897083458907247e+00,3.720000000000000000e+02
9.980277618253381888e+00,3.160000000000000000e+02
9.981658153047856530e+00,8.210000000000000000e+02
9.983038687842329395e+00,7.960000000000000000e+02
9.984419222636802260e+00,3.530000000000000000e+02
9.985799757431276902e+00,5.700000000000000000e+02
9.987180292225749767e+00,3.910000000000000000e+02
9.988560827020222632e+00,2.820000000000000000e+02
9.989941361814697274e+00,3.270000000000000000e+02
9.991321896609170139e+00,2.560000000000000000e+02
9.992702431403643004e+00,3.810000000000000000e+02
9.994082966198117646e+00,7.960000000000000000e+02
9.995463500992590511e+00,4.740000000000000000e+02
9.996844035787063376e+00,3.130000000000000000e+02
9.998224570581538018e+00,1.430000000000000000e+02
9.999605105376012659e+00,3.230000000000000000e+02
1.000098564017048375e+01,5.050000000000000000e+02
1.000236617496495839e+01,4.920000000000000000e+02
1.000374670975943303e+01,5.300000000000000000e+01
1.000512724455390412e+01,1.100000000000000000e+01
1.000650777934837876e+01,1.200000000000000000e+02
1.000788831414285340e+01,1.070000000000000000e+02
1.000926884893732449e+01,8.000000000000000000e+00
1.001064938373179913e+01,8.500000000000000000e+01
1.001202991852627378e+01,5.200000000000000000e+01
1.001341045332074486e+01,7.500000000000000000e+01
1.001479098811521951e+01,2.400000000000000000e+01
1.001617152290969415e+01,1.500000000000000000e+02
1.001755205770416701e+01,6.200000000000000000e+01
1.001893259249863988e+01,2.300000000000000000e+01
1.002031312729311452e+01,0.000000000000000000e+00
1.002169366208758738e+01,4.900000000000000000e+01
1.002307419688206025e+01,2.400000000000000000e+01


==> data/state_test_hist.csv <==
b_1, b_2, b_3, b_4, c_1, c_2, c_3, c_4
-1.317843522620521544e+05,-2.229883008593673003e+04,-3.523268657897491721e+03,-6.222721679474919938e+02,4.410000000000000000e+02,1.000000000000000000e+00,2.200000000000000000e+01,5.000000000000000000e+00
-1.264053991332873120e+05,-2.138867373538399261e+04,-3.379461766966096548e+03,-5.968732953039859694e+02,6.160000000000000000e+02,7.500000000000000000e+01,1.200000000000000000e+01,2.700000000000000000e+01
-1.210264460045224405e+05,-2.047851738483124791e+04,-3.235654876034701829e+03,-5.714744226604798314e+02,6.370000000000000000e+02,1.460000000000000000e+02,6.800000000000000000e+01,9.200000000000000000e+01
-1.156474928757575981e+05,-1.956836103427851049e+04,-3.091847985103307110e+03,-5.460755500169736933e+02,3.230000000000000000e+02,4.300000000000000000e+01,2.690000000000000000e+02,2.150000000000000000e+02
-1.102685397469927266e+05,-1.865820468372576579e+04,-2.948041094171911936e+03,-5.206766773734676690e+02,1.840000000000000000e+02,2.480000000000000000e+02,5.730000000000000000e+02,5.450000000000000000e+02
-1.048895866182278842e+05,-1.774804833317302109e+04,-2.804234203240516763e+03,-4.952778047299615309e+02,2.930000000000000000e+02,3.720000000000000000e+02,7.630000000000000000e+02,8.400000000000000000e+02
-9.951063348946301267e+04,-1.683789198262028367e+04,-2.660427312309121589e+03,-4.698789320864555066e+02,7.720000000000000000e+02,1.011000000000000000e+03,9.860000000000000000e+02,1.176000000000000000e+03
-9.413168036069815571e+04,-1.592773563206754079e+04,-2.516620421377727325e+03,-4.444800594429493685e+02,1.088000000000000000e+03,1.487000000000000000e+03,1.551000000000000000e+03,1.523000000000000000e+03
-8.875272723193329875e+04,-1.501757928151479973e+04,-2.372813530446332152e+03,-4.190811867994432873e+02,7.950000000000000000e+02,1.938000000000000000e+03,1.821000000000000000e+03,1.867000000000000000e+03
-8.337377410316844180e+04,-1.410742293096205867e+04,-2.229006639514936978e+03,-3.936823141559372061e+02,1.002000000000000000e+03,1.605000000000000000e+03,2.341000000000000000e+03,2.202000000000000000e+03
-7.799482097440358484e+04,-1.319726658040931579e+04,-2.085199748583541805e+03,-3.682834415124310681e+02,1.307000000000000000e+03,1.726000000000000000e+03,2.332000000000000000e+03,2.495000000000000000e+03
-7.261586784563871333e+04,-1.228711022985657473e+04,-1.941392857652147086e+03,-3.428845688689250437e+02,1.293000000000000000e+03,1.749000000000000000e+03,2.720000000000000000e+03,2.986000000000000000e+03
-6.723691471687387093e+04,-1.137695387930383367e+04,-1.797585966720751912e+03,-3.174856962254189057e+02,4.620000000000000000e+02,2.036000000000000000e+03,2.939000000000000000e+03,3.081000000000000000e+03
-6.185796158810900670e+04,-1.046679752875109261e+04,-1.653779075789357194e+03,-2.920868235819128245e+02,6.740000000000000000e+02,3.413000000000000000e+03,2.934000000000000000e+03,3.105000000000000000e+03
-5.647900845934414974e+04,-9.556641178198349735e+03,-1.509972184857962247e+03,-2.666879509384067433e+02,1.181000000000000000e+03,4.062000000000000000e+03,3.085000000000000000e+03,3.153000000000000000e+03
-5.110005533057929279e+04,-8.646484827645608675e+03,-1.366165293926567301e+03,-2.412890782949006336e+02,2.216000000000000000e+03,3.688000000000000000e+03,3.264000000000000000e+03,3.165000000000000000e+03
-4.572110220181443583e+04,-7.736328477092867615e+03,-1.222358402995172128e+03,-2.158902056513945524e+02,8.619000000000000000e+03,2.913000000000000000e+03,3.561000000000000000e+03,2.995000000000000000e+03
-4.034214907304957887e+04,-6.826172126540126555e+03,-1.078551512063777182e+03,-1.904913330078884712e+02,6.534000000000000000e+03,2.684000000000000000e+03,3.450000000000000000e+03,2.969000000000000000e+03
-3.496319594428472192e+04,-5.916015775987385496e+03,-9.347446211323822354e+02,-1.650924603643823616e+02,4.135000000000000000e+03,3.169000000000000000e+03,3.185000000000000000e+03,2.982000000000000000e+03
-2.958424281551986496e+04,-5.005859425434644436e+03,-7.909377302009872892e+02,-1.396935877208762520e+02,3.650000000000000000e+03,2.632000000000000000e+03,2.785000000000000000e+03,2.848000000000000000e+03
-2.420528968675500801e+04,-4.095703074881901557e+03,-6.471308392695923430e+02,-1.142947150773701992e+02,3.597000000000000000e+03,3.357000000000000000e+03,2.871000000000000000e+03,3.084000000000000000e+03
-1.882633655799015105e+04,-3.185546724329158678e+03,-5.033239483381973969e+02,-8.889584243386411799e+01,4.001000000000000000e+03,3.370000000000000000e+03,2.983000000000000000e+03,3.037000000000000000e+03
-1.344738342922529409e+04,-2.275390373776417619e+03,-3.595170574068024507e+02,-6.349696979035797995e+01,3.344000000000000000e+03,3.066000000000000000e+03,2.777000000000000000e+03,2.950000000000000000e+03
-8.068430300460429862e+03,-1.365234023223676559e+03,-2.157101664754072772e+02,-3.809809714685189874e+01,3.364000000000000000e+03,4.152000000000000000e+03,2.987000000000000000e+03,2.971000000000000000e+03
-2.689477171695572906e+03,-4.550776726709354989e+02,-7.190327554401233101e+01,-1.269922450334581754e+01,2.720000000000000000e+03,4.305000000000000000e+03,2.969000000000000000e+03,2.935000000000000000e+03
2.689475957069284050e+03,4.550786778818055609e+02,7.190361538738261515e+01,1.269964814016026367e+01,2.720000000000000000e+03,4.305000000000000000e+03,2.969000000000000000e+03,2.935000000000000000e+03
8.068429085834141006e+03,1.365235028434546621e+03,2.157105063187775613e+02,3.809852078366634487e+01,3.364000000000000000e+03,4.152000000000000000e+03,2.987000000000000000e+03,2.971000000000000000e+03
1.344738221459899796e+04,2.275391378987289499e+03,3.595173972501725075e+02,6.349739342717248292e+01,3.344000000000000000e+03,3.066000000000000000e+03,2.777000000000000000e+03,2.950000000000000000e+03
1.882633534336385492e+04,3.185547729540032378e+03,5.033242881815676810e+02,8.889626607067856412e+01,4.001000000000000000e+03,3.370000000000000000e+03,2.983000000000000000e+03,3.037000000000000000e+03
2.420528847212871187e+04,4.095704080092773438e+03,6.471311791129623998e+02,1.142951387141846453e+02,3.597000000000000000e+03,3.357000000000000000e+03,2.871000000000000000e+03,3.084000000000000000e+03
2.958424160089356883e+04,5.005860430645514498e+03,7.909380700443571186e+02,1.396940113576907265e+02,3.650000000000000000e+03,2.632000000000000000e+03,2.785000000000000000e+03,2.848000000000000000e+03
3.496319472965842579e+04,5.916016781198255558e+03,9.347449609757522921e+02,1.650928840011968077e+02,4.135000000000000000e+03,3.169000000000000000e+03,3.185000000000000000e+03,2.982000000000000000e+03
4.034214785842329729e+04,6.826173131750996617e+03,1.078551851907147466e+03,1.904917566447029458e+02,6.534000000000000000e+03,2.684000000000000000e+03,3.450000000000000000e+03,2.969000000000000000e+03
4.572110098718815425e+04,7.736329482303737677e+03,1.222358742838542639e+03,2.158906292882090270e+02,8.619000000000000000e+03,2.913000000000000000e+03,3.561000000000000000e+03,2.995000000000000000e+03
5.110005411595301121e+04,8.646485832856478737e+03,1.366165633769937358e+03,2.412895019317151082e+02,2.216000000000000000e+03,3.688000000000000000e+03,3.264000000000000000e+03,3.165000000000000000e+03
5.647900724471786816e+04,9.556642183409219797e+03,1.509972524701332077e+03,2.666883745752211894e+02,1.181000000000000000e+03,4.062000000000000000e+03,3.085000000000000000e+03,3.154000000000000000e+03
6.185796037348272512e+04,1.046679853396196268e+04,1.653779415632727250e+03,2.920872472187272706e+02,6.740000000000000000e+02,3.413000000000000000e+03,2.934000000000000000e+03,3.104000000000000000e+03
6.723691350224758207e+04,1.137695488451470374e+04,1.797586306564122424e+03,3.174861198622334086e+02,4.620000000000000000e+02,2.036000000000000000e+03,2.939000000000000000e+03,3.081000000000000000e+03
7.261586663101243903e+04,1.228711123506744480e+04,1.941393197495517143e+03,3.428849925057394898e+02,1.293000000000000000e+03,1.749000000000000000e+03,2.720000000000000000e+03,2.986000000000000000e+03
7.799481975977729599e+04,1.319726758562018586e+04,2.085200088426911861e+03,3.682838651492455710e+02,1.307000000000000000e+03,1.726000000000000000e+03,2.332000000000000000e+03,2.495000000000000000e+03
8.337377288854215294e+04,1.410742393617292691e+04,2.229006979358307035e+03,3.936827377927517091e+02,1.002000000000000000e+03,1.605000000000000000e+03,2.341000000000000000e+03,2.202000000000000000e+03
8.875272601730700990e+04,1.501758028672567161e+04,2.372813870289702209e+03,4.190816104362577335e+02,7.950000000000000000e+02,1.938000000000000000e+03,1.821000000000000000e+03,1.867000000000000000e+03
9.413167914607186685e+04,1.592773663727841267e+04,2.516620761221097382e+03,4.444804830797637578e+02,1.088000000000000000e+03,1.487000000000000000e+03,1.551000000000000000e+03,1.523000000000000000e+03
9.951063227483672381e+04,1.683789298783115373e+04,2.660427652152492101e+03,4.698793557232698959e+02,7.720000000000000000e+02,1.011000000000000000e+03,9.860000000000000000e+02,1.176000000000000000e+03
1.048895854036015808e+05,1.774804933838389479e+04,2.804234543083886820e+03,4.952782283667760339e+02,2.930000000000000000e+02,3.720000000000000000e+02,7.630000000000000000e+02,8.400000000000000000e+02
1.102685385323664377e+05,1.865820568893663585e+04,2.948041434015281993e+03,5.206771010102821720e+02,1.840000000000000000e+02,2.480000000000000000e+02,5.730000000000000000e+02,5.450000000000000000e+02
1.156474916611312947e+05,1.956836203948937691e+04,3.091848324946677167e+03,5.460759736537881963e+02,3.230000000000000000e+02,4.300000000000000000e+01,2.690000000000000000e+02,2.150000000000000000e+02
1.210264447898961662e+05,2.047851839004211797e+04,3.235655215878072340e+03,5.714748462972942207e+02,6.370000000000000000e+02,1.460000000000000000e+02,6.800000000000000000e+01,9.200000000000000000e+01
1.264053979186610377e+05,2.138867474059486267e+04,3.379462106809467059e+03,5.968737189408003587e+02,6.160000000000000000e+02,7.500000000000000000e+01,1.200000000000000000e+01,2.700000000000000000e+01
1.317843510474258801e+05,2.229883109114760009e+04,3.523268997740861778e+03,6.222725915843066105e+02,4.410000000000000000e+02,1.000000000000000000e+00,2.200000000000000000e+01,5.000000000000000000e+00


==> data/tf_data.csv <==
f,f_norm,H0,H0G_1,H0G_2,H0G_3,H0G_4,G_1_G_1,G_1_G_2,G_1_G_3,G_1_G_4
0.000000000000000000e+00,0.000000000000000000e+00,-5.112249889363012032e-07,-5.112249889363012032e-07,9.108454442690062436e+00,1.422074422752054979e+01,1.757819883940135242e+01,0.000000000000000000e+00,9.108454953915051888e+00,1.422074473874553924e+01,1.757819935062634187e+01
3.125000000000000000e+05,3.125000000000000000e-02,5.128222129089527358e-07,5.128222129089527358e-07,9.109310069509186647e+00,1.422463519932953879e+01,1.759006500318050570e+01,0.000000000000000000e+00,9.109309556686975284e+00,1.422463468650732743e+01,1.759006449035829434e+01
6.250000000000000000e+05,6.250000000000000000e-02,-5.176425567834961878e-07,-5.176425567834961878e-07,9.111871838813113911e+00,1.423628819799753487e+01,1.762551444507091603e+01,-9.643274665532871356e-16,9.111872356455673838e+00,1.423628871564009479e+01,1.762551496271347418e+01
9.375000000000000000e+05,9.375000000000000000e-02,5.257725379134467033e-07,5.257725359847918577e-07,9.116140857316427315e+00,1.425566014626147648e+01,1.768412305593403389e+01,0.000000000000000000e+00,9.116140331543888919e+00,1.425565962048894164e+01,1.768412253016149549e+01
1.250000000000000000e+06,1.250000000000000000e-01,-5.373600739357730313e-07,-5.373600739357730313e-07,9.122107921643538120e+00,1.428266896939666708e+01,1.776519430562744262e+01,0.000000000000000000e+00,9.122108459003611003e+00,1.428266950675674174e+01,1.776519484298751905e+01
1.562499999999999767e+06,1.562499999999999722e-01,5.526192894818026069e-07,5.526192894818026069e-07,9.129770286892590292e+00,1.431721149080580346e+01,1.786780595593759102e+01,0.000000000000000000e+00,9.129769734273303072e+00,1.431721093818651624e+01,1.786780540331830025e+01
1.875000000000000000e+06,1.875000000000000000e-01,-5.718388399921952711e-07,-5.718388399921952711e-07,9.139114626632983018e+00,1.435914791950533775e+01,1.799083107319815866e+01,0.000000000000000000e+00,9.139115198471824186e+00,1.435914849134417892e+01,1.799083164503699450e+01
2.187500000000000000e+06,2.187500000000000000e-01,5.953921625826700410e-07,5.953921606540153012e-07,9.150134568498870635e+00,1.440832126657569034e+01,1.813299856904587060e+01,0.000000000000000000e+00,9.150133973106710172e+00,1.440832067118352811e+01,1.813299797365371191e+01
2.500000000000000000e+06,2.500000000000000000e-01,-6.237524426135498252e-07,-6.237524416492221907e-07,9.162812678163804847e+00,1.446454150715572773e+01,1.829291992202758976e+01,0.000000000000000000e+00,9.162813301916248321e+00,1.446454213090817120e+01,1.829292054578002791e+01
2.812500000000000000e+06,2.812500000000000000e-01,6.575107641376914870e-07,6.575107641376914870e-07,9.177139257021332597e+00,1.452760679077143635e+01,1.846915153137116050e+01,0.000000000000000000e+00,9.177138599510568540e+00,1.452760613326067585e+01,1.846915087386039644e+01
3.124999999999999534e+06,3.124999999999999445e-01,-6.974011378224094676e-07,-6.974011378224094676e-07,9.193092809025879220e+00,1.459728648951697672e+01,1.866021521389142634e+01,0.000000000000000000e+00,9.193093506427015171e+00,1.459728718691811622e+01,1.866021591129256052e+01
3.437500000000000000e+06,3.437500000000000000e-01,7.443309660950698188e-07,7.443309641664149732e-07,9.210660694501648038e+00,1.467334453543642780e+01,1.886465372112682104e+01,0.000000000000000000e+00,9.210659950170681398e+00,1.467334379110546294e+01,1.886465297679585618e+01
3.750000000000000000e+06,3.750000000000000000e-01,-7.994218093141288838e-07,-7.994218083498013551e-07,9.229817412349948569e+00,1.475552042420846277e+01,1.908103779459891669e+01,0.000000000000000000e+00,9.229818211771757319e+00,1.475552122363027152e+01,1.908103859402072544e+01
4.062499999999999534e+06,4.062499999999999445e-01,8.640590547788280864e-07,8.640590547788280864e-07,9.250547861417672380e+00,1.484355517598541851e+01,1.930801182511299885e+01,0.000000000000000000e+00,9.250546997358616963e+00,1.484355431192636310e+01,1.930801096105394166e+01
4.375000000000000000e+06,4.375000000000000000e-01,-9.399565370493065211e-07,-9.399565341563238291e-07,9.272822574262148621e+00,1.493716919295080992e+01,1.954428533002663215e+01,0.000000000000000000e+00,9.272823514218686114e+00,1.493717013290734386e+01,1.954428626998316787e+01
4.687500000000000000e+06,4.687500000000000000e-01,1.029233259359316963e-06,1.029233261287971809e-06,9.296624580032190721e+00,1.503609162419299139e+01,1.978867047870026852e+01,0.000000000000000000e+00,9.296623550798932101e+00,1.503609059495973277e+01,1.978866944946700812e+01
5.000000000000000000e+06,5.000000000000000000e-01,-1.134506852288673886e-06,-1.134506852288673886e-06,9.321920425577308933e+00,1.514003372922079826e+01,2.004005897600053032e+01,0.000000000000000000e+00,9.321921560084161840e+00,1.514003486372764939e+01,2.004006011050738323e+01
5.312500000000000000e+06,5.312500000000000000e-01,1.258990791927985670e-06,1.258990789999331247e-06,9.348692004774436626e+00,1.524872286095873974e+01,2.029745581991269177e+01,0.000000000000000000e+00,9.348690745783645895e+00,1.524872160196794724e+01,2.029745456092190281e+01
5.625000000000000000e+06,5.625000000000000000e-01,-1.406579791215201289e-06,-1.406579788322218280e-06,9.376901744175922815e+00,1.536186959567461230e+01,2.055994334131501589e+01,0.000000000000000000e+00,9.376903150755712346e+00,1.536187100225440538e+01,2.055994474789480719e+01
5.937500000000000000e+06,5.937500000000000000e-01,1.581851501673399014e-06,1.581851503602053859e-06,9.406531328955956894e+00,1.547920818118063657e+01,2.082671650282507869e+01,0.000000000000000000e+00,9.406529747104455552e+00,1.547920659932913523e+01,2.082671492097357557e+01
6.249999999999999069e+06,6.249999999999998890e-01,-1.789833466021225646e-06,-1.789833464092570377e-06,9.437538737559735935e+00,1.560045506633928625e+01,2.109703491650288143e+01,0.000000000000000000e+00,9.437540527393199596e+00,1.560045685617275169e+01,2.109703670633634687e+01
6.562500000000000000e+06,6.562500000000000000e-01,2.035109120040307599e-06,2.035109121968962233e-06,9.469906631543906883e+00,1.572535855932107651e+01,2.137026520258331885e+01,0.000000000000000000e+00,9.469904596434785660e+00,1.572535652421196062e+01,2.137026316747419941e+01
6.875000000000000000e+06,6.875000000000000000e-01,-2.319211890824527600e-06,-2.319211890824527600e-06,9.503587943927065851e+00,1.585364546419422993e+01,2.164581999265553236e+01,-9.643274665532871356e-16,9.503590263138956828e+00,1.585364778340612091e+01,2.164582231186741978e+01
7.187499999999999069e+06,7.187499999999998890e-01,2.633412362000823964e-06,2.633412362000823964e-06,9.538567765333702653e+00,1.598508380563643883e+01,2.192321303009890698e+01,0.000000000000000000e+00,9.538565131921341589e+00,1.598508117222407776e+01,2.192321039668654237e+01
7.500000000000000000e+06,7.500000000000000000e-01,-2.938747534084121570e-06,-2.938747534084121570e-06,9.574793254458974445e+00,1.611941338202070995e+01,2.220198235497311146e+01,0.000000000000000000e+00,9.574796193206511319e+00,1.611941632076824149e+01,2.220198529372064300e+01
7.812500000000000000e+06,7.812500000000000000e-01,3.108093054264261939e-06,3.108093056192916149e-06,9.612253020681572835e+00,1.625642561068841019e+01,2.248176320443637621e+01,0.000000000000000000e+00,9.612249912588517020e+00,1.625642250259535260e+01,2.248176009634332218e+01
8.124999999999999069e+06,8.124999999999998890e-01,-2.744560186121481617e-06,-2.744560187085809146e-06,9.650889573685086376e+00,1.639587627766194444e+01,2.276219434457794932e+01,0.000000000000000000e+00,9.650892318245272605e+00,1.639587902222213245e+01,2.276219708913813378e+01
8.437500000000000000e+06,8.437500000000000000e-01,5.411517760546102081e-07,5.411517760546102081e-07,9.690689627390755234e+00,1.653757599716036708e+01,2.304300269361868203e+01,0.000000000000000000e+00,9.690689086238979399e+00,1.653757545600859302e+01,2.304300215246690797e+01
8.750000000000000000e+06,8.750000000000000000e-01,8.395392297264975224e-06,8.395392297264975224e-06,9.731614018762432039e+00,1.668132015959346859e+01,2.332392803326662545e+01,0.000000000000000000e+00,9.731605623370136016e+00,1.668131176420116901e+01,2.332391963787432942e+01
9.062500000000000000e+06,9.062500000000000000e-01,-4.699563100784907410e-05,-4.699563100881340417e-05,9.773560151660099393e+00,1.682685129589032158e+01,2.360468072811094231e+01,0.000000000000000000e+00,9.773607147291111019e+00,1.682689829152133143e+01,2.360472772374194861e+01
9.375000000000000000e+06,9.375000000000000000e-01,2.763625263028500370e-04,2.763625263009214582e-04,9.816935126147368962e+00,1.697443203543515722e+01,2.388551060458840425e+01,-9.643274665532871356e-16,9.816658763621063599e+00,1.697415567290885363e+01,2.388523424206209711e+01
9.687500000000000000e+06,9.687500000000000000e-01,-3.784770018853475006e-03,-3.784770018852510066e-03,9.856940769824310777e+00,1.711912988996837726e+01,2.416148818483730309e+01,0.000000000000000000e+00,9.860725539843166132e+00,1.712291465998723083e+01,2.416527295485615667e+01
1.000000000000000000e+07,1.000000000000000000e+00,-7.359878182411443148e-02,-7.359878182411443148e-02,9.832173793974620324e+00,1.719941710076514241e+01,2.437110146928345245e+01,0.000000000000000000e+00,9.905772575798735602e+00,1.727301588258925591e+01,2.444470025110756950e+01
1.031250000000000000e+07,1.031250000000000000e+00,-2.796725858634546702e-01,-2.796725858634536710e-01,9.672092484768327836e+00,1.714463697249183483e+01,2.444371964504508909e+01,0.000000000000000000e+00,9.951765070631781285e+00,1.742430955835529005e+01,2.472339223090854432e+01
1.062500000000000000e+07,1.062500000000000000e+00,-5.602796663532064736e-01,-5.602796663532084720e-01,9.438388719714707165e+00,1.701637549568693686e+01,2.444096247548511869e+01,-9.643274665532871356e-16,9.998668386067915748e+00,1.757665516204014367e+01,2.500124214183832905e+01
1.093750000000000000e+07,1.093750000000000000e+00,-8.550914956576127768e-01,-8.550914956576127768e-01,9.191356610289734164e+00,1.687482956914566401e+01,2.442306663699886116e+01,0.000000000000000000e+00,1.004644810594734849e+01,1.772992106480327834e+01,2.527815813265647549e+01
1.125000000000000000e+07,1.125000000000000000e+00,-1.159829303281742607e+00,-1.159829303281742607e+00,8.935240788677738522e+00,1.672415484915040551e+01,2.439423198733267739e+01,0.000000000000000000e+00,1.009507009195947980e+01,1.788398415243214856e+01,2.555406129061441689e+01
1.156250000000000000e+07,1.156250000000000000e+00,-1.475723695939964664e+00,-1.475723695939962443e+00,8.668776839617263974e+00,1.656300573426032940e+01,2.435316023470420532e+01,0.000000000000000000e+00,1.014450053555722597e+01,1.803872943020029140e+01,2.582888393064417087e+01
1.187500000000000000e+07,1.187500000000000000e+00,-1.803535917133201494e+00,-1.803535917133201494e+00,8.391170088921493075e+00,1.639051370376471439e+01,2.429903218991777081e+01,0.000000000000000000e+00,1.019470600605469812e+01,1.819404962089791766e+01,2.610256810705097053e+01
1.218750000000000000e+07,1.218750000000000000e+00,-2.144195497357780589e+00,-2.144195497357780589e+00,8.101457997577602654e+00,1.620564926415165985e+01,2.423086882354039773e+01,0.000000000000000000e+00,1.024565349493538235e+01,1.834984476150943777e+01,2.637506432089817920e+01
1.249999999999999814e+07,1.249999999999999778e+00,-2.498778551233429290e+00,-2.498778551233429290e+00,7.798531905188292868e+00,1.600724325182153862e+01,2.414755184764052487e+01,0.000000000000000000e+00,1.029731045642172482e+01,1.850602180305496702e+01,2.664633039887395682e+01
1.281250000000000000e+07,1.281250000000000000e+00,-2.868439299689908406e+00,-2.868439299689908406e+00,7.481205544684367048e+00,1.579405491756695668e+01,2.404789122227110809e+01,0.000000000000000000e+00,1.034964484437427679e+01,1.866249421725686730e+01,2.691633052196101517e+01
1.312500000000000000e+07,1.312500000000000000e+00,-3.254549185528649691e+00,-3.254549185528649691e+00,7.148075960078822177e+00,1.556463242741279451e+01,2.393048519910589178e+01,0.000000000000000000e+00,1.040262514560747142e+01,1.881918161294144554e+01,2.718503438463454103e+01
1.343750000000000000e+07,1.343750000000000000e+00,-3.658610731120353066e+00,-3.658610731120353066e+00,6.797609678602817951e+00,1.531739863331084806e+01,2.379380573642582419e+01,0.000000000000000000e+00,1.045622040972317279e+01,1.897600936443120290e+01,2.745241646754617904e+01
1.375000000000000000e+07,1.375000000000000000e+00,-4.082402330826637282e+00,-4.082402330826637282e+00,6.427997944750330817e+00,1.505050592279189914e+01,2.363605307787011611e+01,0.000000000000000000e+00,1.051040027557696988e+01,1.913290825361853820e+01,2.771845540869675517e+01
1.406250000000000000e+07,1.406250000000000000e+00,-4.527925098027917983e+00,-4.527925098027917983e+00,6.037209896473072490e+00,1.476188902890220334e+01,2.345520836192157788e+01,0.000000000000000000e+00,1.056513499450099403e+01,1.928981412693012132e+01,2.798313345994949231e+01
1.437499999999999814e+07,1.437499999999999778e+00,-4.997551717270976468e+00,-4.997551717270976468e+00,5.622843733147535161e+00,1.444911585071618099e+01,2.324888430012611806e+01,0.000000000000000000e+00,1.062039545041851163e+01,1.944666756798715568e+01,2.824643601739709098e+01
1.468750000000000000e+07,1.468750000000000000e+00,-5.494019054152667891e+00,-5.494019054152667891e+00,5.182134122837281254e+00,1.410939453227329565e+01,2.301433216141788307e+01,0.000000000000000000e+00,1.067615317698995092e+01,1.960341358642596532e+01,2.850835121557054919e+01
1.500000000000000000e+07,1.500000000000000000e+00,-6.020601853829231409e+00,-6.020601853829234074e+00,4.711778518107287539e+00,1.373939946923669808e+01,2.274826772295736177e+01,0.000000000000000000e+00,1.073238037193652161e+01,1.976000132306592860e+01,2.876886957678659940e+01
1.531250000000000000e+07,1.531250000000000000e+00,-6.581172568341319362e+00,-6.581172568341317586e+00,4.207877340350093753e+00,1.333521120304333074e+01,2.244681113973975783e+01,0.000000000000000000e+00,1.078904990869141223e+01,1.991638377138464833e+01,2.902798370808108075e+01
1.562500000000000000e+07,1.562500000000000000e+00,-7.180440563605641202e+00,-7.180440563605639426e+00,3.665694781923531931e+00,1.289207695147184474e+01,2.210524747557892766e+01,0.000000000000000000e+00,1.084613534552917358e+01,2.007251751507748594e+01,2.928568803918457064e+01
1.593750000000000000e+07,1.593750000000000000e+00,-7.824130900812490630e+00,-7.824130900812492406e+00,3.079480031514419291e+00,1.240423158052495189e+01,2.171784769506743018e+01,0.000000000000000000e+00,1.090361093232691303e+01,2.022836248133744519e+01,2.954197859587992525e+01
1.624999999999999814e+07,1.624999999999999778e+00,-8.519376186280064545e+00,-8.519376186280064545e+00,2.442075428827706229e+00,1.186450552309961637e+01,2.127747661756939834e+01,0.000000000000000000e+00,1.096145161510777122e+01,2.038388170937967914e+01,2.979685280384946111e+01
1.656250000000000000e+07,1.656250000000000000e+00,-9.275144390066161648e+00,-9.275144390066159872e+00,1.744488648452896529e+00,1.126389674358949655e+01,2.077516492872351961e+01,0.000000000000000000e+00,1.101963303851905707e+01,2.053904113365565465e+01,3.005030931878967948e+01
1.687500000000000000e+07,1.687500000000000000e+00,-1.010300098140268510e+01,-1.010300098140268510e+01,9.751305649892201277e-01,1.059080839973941934e+01,2.019934689774848025e+01,0.000000000000000000e+00,1.107813154639190500e+01,2.069380938114210622e+01,3.030234787915116357e+01
1.718750000000000000e+07,1.718750000000000000e+00,-1.101814801245032882e+01,-1.101814801245032882e+01,1.187761680778357670e-01,9.830009569600756336e+00,1.953482116591325379e+01,0.000000000000000000e+00,1.113692418052816180e+01,2.084815758205108338e+01,3.055296917836358261e+01
1.750000000000000000e+07,1.750000000000000000e+00,-1.204120114922938178e+01,-1.204120114922938178e+01,-8.452124713737740880e-01,8.960858044057317784e+00,1.876097360461315944e+01,0.000000000000000000e+00,1.119598867785560614e+01,2.100205919328669424e+01,3.080217475384254300e+01
1.781250000000000000e+07,1.781250000000000000e+00,-1.320103747937309535e+01,-1.320103747937309535e+01,-1.945734013284410757e+00,7.954452354589522933e+00,1.784892941107663233e+01,0.000000000000000000e+00,1.125530346608868371e+01,2.115548983396261917e+01,3.104996689044972413e+01
1.812500000000000000e+07,1.812500000000000000e+00,-1.453997581545448448e+01,-1.453997581545448270e+01,-3.225128157427734177e+00,6.768451316842131860e+00,1.675637272094859043e+01,0.000000000000000000e+00,1.131484765802675163e+01,2.130842713229661456e+01,3.129634853640307313e+01
1.843750000000000000e+07,1.843750000000000000e+00,-1.612359824755760584e+01,-1.612359824755760584e+01,-4.748997202941551699e+00,5.337252335648463131e+00,1.541772498235497402e+01,0.000000000000000000e+00,1.137460104461605326e+01,2.146085058320606720e+01,3.154132322991257809e+01
1.875000000000000000e+07,1.875000000000000000e+00,-1.806180095234109828e+01,-1.806180095234109828e+01,-6.627256865443494682e+00,3.550940463604935093e+00,1.372309408271944520e+01,0.000000000000000000e+00,1.143454408689760449e+01,2.161274141594603293e+01,3.178489503506054348e+01
1.906250000000000000e+07,1.906250000000000000e+00,-2.056057327444909433e+01,-2.056057327444909433e+01,-9.065915367492957344e+00,1.203509196701188833e+00,1.146649521120194137e+01,0.000000000000000000e+00,1.149465790695613876e+01,2.176408247115028161e+01,3.202706848565103570e+01
1.937500000000000000e+07,1.937500000000000000e+00,-2.408240084016204818e+01,-2.408240084016204818e+01,-1.252747656218232741e+01,-2.167542753501842334e+00,8.185447695770962540e+00,0.000000000000000000e+00,1.155492427797972077e+01,2.191485808666020318e+01,3.226784853593301250e+01
1.968750000000000000e+07,1.968750000000000000e+00,-3.010299838559777541e+01,-3.010299838559777541e+01,-1.848767277206324522e+01,-8.037944394043742946e+00,2.404242131658480108e+00,0.000000000000000000e+00,1.161532561353452842e+01,2.206505399155403069e+01,3.250724051725625685e+01
2.000000000000000000e+07,2.000000000000000000e+00,-3.155699702227064449e+02,-3.155699702227064449e+02,-3.038941252665551360e+02,-2.933553130148919195e+02,-2.828247201228574568e+02,0.000000000000000000e+00,1.167584495615130180e+01,2.221465720781449704e+01,3.274525009984895263e+01


==> data/u_hat_psd.csv <==
f, f_nom, psd
0.000000000000000000e+00,0.000000000000000000e+00,-1.536336904123339480e+02
4.901960784313726435e+03,4.901960784313726506e-04,-1.507927260521669837e+02
9.803921568627452871e+03,9.803921568627453013e-04,-1.510088413349849930e+02
1.470588235294117840e+04,1.470588235294117843e-03,-1.487278515110365618e+02
1.960784313725490574e+04,1.960784313725490603e-03,-1.561169649503002006e+02
2.450980392156863309e+04,2.450980392156863145e-03,-1.514438747123435007e+02
2.941176470588235679e+04,2.941176470588235687e-03,-1.631437691091325632e+02
3.431372549019608414e+04,3.431372549019608229e-03,-1.490119506131466380e+02
3.921568627450981148e+04,3.921568627450981205e-03,-1.645514148503743286e+02
4.411764705882353883e+04,4.411764705882353747e-03,-1.501186921029579935e+02
4.901960784313726617e+04,4.901960784313726290e-03,-1.509176852049232025e+02
5.392156862745099352e+04,5.392156862745099699e-03,-1.549721597612467576e+02
5.882352941176471359e+04,5.882352941176471374e-03,-1.693407516371563020e+02
6.372549019607844093e+04,6.372549019607843916e-03,-1.563595822600111092e+02
6.862745098039216828e+04,6.862745098039216458e-03,-1.518918749100113246e+02
7.352941176470590290e+04,7.352941176470589868e-03,-1.486724639254396436e+02
7.843137254901962297e+04,7.843137254901962410e-03,-1.458314887897279277e+02
8.333333333333334303e+04,8.333333333333334952e-03,-1.449953732956175259e+02
8.823529411764707766e+04,8.823529411764707495e-03,-1.491426161096029546e+02
9.313725490196079772e+04,9.313725490196080037e-03,-1.499304618611122066e+02
9.803921568627453235e+04,9.803921568627452579e-03,-1.532733846019122552e+02
1.029411764705882524e+05,1.029411764705882512e-02,-1.666151180914844190e+02
1.078431372549019870e+05,1.078431372549019940e-02,-1.528169422897761933e+02
1.127450980392157071e+05,1.127450980392157021e-02,-1.476714694139300263e+02
1.176470588235294272e+05,1.176470588235294275e-02,-1.504561328277150380e+02
1.225490196078431618e+05,1.225490196078431702e-02,-1.532267766972521201e+02
1.274509803921568819e+05,1.274509803921568783e-02,-1.645681042568702139e+02
1.323529411764706019e+05,1.323529411764706037e-02,-1.601211398958147640e+02
1.372549019607843366e+05,1.372549019607843292e-02,-1.547593486937385592e+02
1.421568627450980712e+05,1.421568627450980719e-02,-1.535029917854964197e+02
1.470588235294118058e+05,1.470588235294117974e-02,-1.561921858803465284e+02
1.519607843137255113e+05,1.519607843137255054e-02,-1.550586646617745430e+02
1.568627450980392459e+05,1.568627450980392482e-02,-1.566223892804196964e+02
1.617647058823529806e+05,1.617647058823529910e-02,-1.609878044902258409e+02
1.666666666666666861e+05,1.666666666666666990e-02,-1.647946561177730302e+02
1.715686274509804207e+05,1.715686274509804071e-02,-1.580025509475809713e+02
1.764705882352941553e+05,1.764705882352941499e-02,-1.687091535712800976e+02
1.813725490196078899e+05,1.813725490196078927e-02,-1.597666070332054744e+02
1.862745098039215954e+05,1.862745098039216007e-02,-1.542997377602941071e+02
1.911764705882353301e+05,1.911764705882353435e-02,-1.481919181576395772e+02
1.960784313725490647e+05,1.960784313725490516e-02,-1.498937830747962607e+02
2.009803921568627702e+05,2.009803921568627597e-02,-1.502922998434688679e+02
2.058823529411765048e+05,2.058823529411765024e-02,-1.488777753178159173e+02
2.107843137254902394e+05,2.107843137254902452e-02,-1.465690956125976072e+02
2.156862745098039741e+05,2.156862745098039880e-02,-1.476429845316274054e+02
2.205882352941176796e+05,2.205882352941176960e-02,-1.487451200572674566e+02
2.254901960784314142e+05,2.254901960784314041e-02,-1.569788940522460621e+02
2.303921568627451488e+05,2.303921568627451469e-02,-1.500195220287943130e+02
2.352941176470588543e+05,2.352941176470588550e-02,-1.541261857618179647e+02
2.401960784313725890e+05,2.401960784313725977e-02,-1.544346633000897100e+02
2.450980392156863236e+05,2.450980392156863405e-02,-1.789110465458874160e+02
2.500000000000000582e+05,2.500000000000000486e-02,-1.618791870793987187e+02
2.549019607843137637e+05,2.549019607843137566e-02,-1.609216805230078648e+02
2.598039215686274983e+05,2.598039215686274994e-02,-1.520738199343179815e+02
2.647058823529412039e+05,2.647058823529412075e-02,-1.488601019091469482e+02
2.696078431372549385e+05,2.696078431372549503e-02,-1.497390386448941229e+02
2.745098039215686731e+05,2.745098039215686583e-02,-1.623092742641645714e+02
2.794117647058824077e+05,2.794117647058824011e-02,-1.498056268612699853e+02
2.843137254901961423e+05,2.843137254901961439e-02,-1.464252282938135181e+02
2.892156862745098770e+05,2.892156862745098866e-02,-1.438094912774515706e+02
2.941176470588236116e+05,2.941176470588235947e-02,-1.465064098286484580e+02
2.990196078431372880e+05,2.990196078431373028e-02,-1.499671006794914092e+02
3.039215686274510226e+05,3.039215686274510109e-02,-1.566507934477395452e+02
3.088235294117647572e+05,3.088235294117647536e-02,-1.559608689427631418e+02
3.137254901960784919e+05,3.137254901960784964e-02,-1.530880132371096067e+02
3.186274509803922265e+05,3.186274509803922045e-02,-1.524456163753342821e+02
3.235294117647059611e+05,3.235294117647059819e-02,-1.567549579347107169e+02
3.284313725490196957e+05,3.284313725490196900e-02,-1.594852690915024311e+02
3.333333333333333721e+05,3.333333333333333981e-02,-1.635299796946750348e+02
3.382352941176471068e+05,3.382352941176471062e-02,-1.601244531313059269e+02
3.431372549019608414e+05,3.431372549019608142e-02,-1.514857239875062191e+02
3.480392156862745760e+05,3.480392156862745917e-02,-1.523447272471036342e+02
3.529411764705883106e+05,3.529411764705882998e-02,-1.532381433182839885e+02
3.578431372549020452e+05,3.578431372549020772e-02,-1.456652769803474143e+02
3.627450980392157799e+05,3.627450980392157853e-02,-1.404797499870639683e+02
3.676470588235294563e+05,3.676470588235294240e-02,-1.391314011505618851e+02
3.725490196078431909e+05,3.725490196078432015e-02,-1.452834066094627019e+02
3.774509803921569255e+05,3.774509803921569095e-02,-1.524719222645772732e+02
3.823529411764706601e+05,3.823529411764706870e-02,-1.523836363074414066e+02
3.872549019607843948e+05,3.872549019607843951e-02,-1.487333199920863365e+02
3.921568627450981294e+05,3.921568627450981032e-02,-1.539916596556593333e+02
3.970588235294118640e+05,3.970588235294118806e-02,-1.556789877695431983e+02
4.019607843137255404e+05,4.019607843137255193e-02,-1.527698925620165653e+02
4.068627450980392750e+05,4.068627450980392968e-02,-1.541597687120241176e+02
4.117647058823530097e+05,4.117647058823530049e-02,-1.567106711376709143e+02
4.166666666666667443e+05,4.166666666666667129e-02,-1.527649865560821922e+02
4.215686274509804789e+05,4.215686274509804904e-02,-1.549798388822526647e+02
4.264705882352942135e+05,4.264705882352941985e-02,-1.548112389575646546e+02
4.313725490196079481e+05,4.313725490196079759e-02,-1.485566614114153481e+02
4.362745098039216246e+05,4.362745098039216146e-02,-1.481965978158219173e+02
4.411764705882353592e+05,4.411764705882353921e-02,-1.663498727818625582e+02
4.460784313725490938e+05,4.460784313725491002e-02,-1.574329846616975033e+02
4.509803921568628284e+05,4.509803921568628082e-02,-1.562022764401484949e+02
4.558823529411765630e+05,4.558823529411765857e-02,-1.589030314671938697e+02
4.607843137254902977e+05,4.607843137254902938e-02,-1.537235302119678124e+02
4.656862745098040323e+05,4.656862745098040018e-02,-1.495415664592965754e+02
4.705882352941177087e+05,4.705882352941177099e-02,-1.516702107862784317e+02
4.754901960784314433e+05,4.754901960784314180e-02,-1.543847780255640032e+02
4.803921568627451779e+05,4.803921568627451955e-02,-1.486305014207877946e+02
4.852941176470589126e+05,4.852941176470589035e-02,-1.463186980129077313e+02
4.901960784313726472e+05,4.901960784313726810e-02,-1.482770240362036134e+02
4.950980392156863818e+05,4.950980392156863891e-02,-1.505197553203151415e+02
5.000000000000001164e+05,5.000000000000000971e-02,-1.501636117515379283e+02
5.049019607843138510e+05,5.049019607843138746e-02,-1.548090875572826235e+02
5.098039215686275274e+05,5.098039215686275133e-02,-1.491060443997356515e+02
5.147058823529412621e+05,5.147058823529412908e-02,-1.475787990351477958e+02
5.196078431372549967e+05,5.196078431372549988e-02,-1.543836185548420872e+02
5.245098039215686731e+05,5.245098039215687069e-02,-1.487104676445493965e+02
5.294117647058824077e+05,5.294117647058824150e-02,-1.509916687907379185e+02
5.343137254901961423e+05,5.343137254901961231e-02,-1.494834391582585056e+02
5.392156862745098770e+05,5.392156862745099005e-02,-1.456678202458900557e+02
5.441176470588236116e+05,5.441176470588236086e-02,-1.455937548844652838e+02
5.490196078431373462e+05,5.490196078431373167e-02,-1.491529011839108705e+02
5.539215686274510808e+05,5.539215686274510941e-02,-1.492551805365119435e+02
5.588235294117648154e+05,5.588235294117648022e-02,-1.468948976055905860e+02
5.637254901960785501e+05,5.637254901960785797e-02,-1.478044872299905137e+02
5.686274509803922847e+05,5.686274509803922877e-02,-1.502194464196821571e+02
5.735294117647060193e+05,5.735294117647059958e-02,-1.570864774040493330e+02
5.784313725490197539e+05,5.784313725490197733e-02,-1.424821571420373232e+02
5.833333333333334886e+05,5.833333333333334814e-02,-1.428156667343497475e+02
5.882352941176472232e+05,5.882352941176471894e-02,-1.546974978011017470e+02
5.931372549019608414e+05,5.931372549019608281e-02,-1.470386646575928182e+02
5.980392156862745760e+05,5.980392156862746056e-02,-1.473867199876875986e+02
6.029411764705883106e+05,6.029411764705883137e-02,-1.474487926650584484e+02
6.078431372549020452e+05,6.078431372549020217e-02,-1.722064221895054459e+02
6.127450980392157799e+05,6.127450980392157992e-02,-1.584600899068615263e+02
6.176470588235295145e+05,6.176470588235295073e-02,-1.557902874572466771e+02
6.225490196078432491e+05,6.225490196078432154e-02,-1.500385210269685388e+02
6.274509803921569837e+05,6.274509803921569928e-02,-1.458947846736801921e+02
6.323529411764707183e+05,6.323529411764707009e-02,-1.490793045254716844e+02
6.372549019607844530e+05,6.372549019607844090e-02,-1.501692233822039100e+02
6.421568627450981876e+05,6.421568627450982558e-02,-1.459152603390999161e+02
6.470588235294119222e+05,6.470588235294119639e-02,-1.482468294592364657e+02
6.519607843137256568e+05,6.519607843137256720e-02,-1.523585510510896199e+02
6.568627450980393915e+05,6.568627450980393800e-02,-1.761623427297541866e+02
6.617647058823531261e+05,6.617647058823530881e-02,-1.555723769824859630e+02
6.666666666666667443e+05,6.666666666666667962e-02,-1.495110605227140468e+02
6.715686274509804789e+05,6.715686274509805043e-02,-1.502010763404250895e+02
6.764705882352942135e+05,6.764705882352942123e-02,-1.518128255615567639e+02
6.813725490196079481e+05,6.813725490196079204e-02,-1.503741294004617828e+02
6.862745098039216828e+05,6.862745098039216285e-02,-1.513181750427642100e+02
6.911764705882354174e+05,6.911764705882354753e-02,-1.519706497594881682e+02
6.960784313725491520e+05,6.960784313725491834e-02,-1.513577523513961012e+02
7.009803921568628866e+05,7.009803921568628915e-02,-1.557963137149392878e+02
7.058823529411766212e+05,7.058823529411765996e-02,-1.580833362630508248e+02
7.107843137254903559e+05,7.107843137254903076e-02,-1.508321763567119262e+02
7.156862745098040905e+05,7.156862745098041545e-02,-1.426464258117398742e+02
7.205882352941178251e+05,7.205882352941178626e-02,-1.412370770120181476e+02
7.254901960784315597e+05,7.254901960784315706e-02,-1.428977889642219452e+02
7.303921568627452943e+05,7.303921568627452787e-02,-1.452735788516270645e+02
7.352941176470589126e+05,7.352941176470588480e-02,-1.493432820270742241e+02
7.401960784313726472e+05,7.401960784313726949e-02,-1.530277502620233463e+02
7.450980392156863818e+05,7.450980392156864029e-02,-1.550072464087161563e+02
7.500000000000001164e+05,7.500000000000001110e-02,-1.558290151798762224e+02
7.549019607843138510e+05,7.549019607843138191e-02,-1.500944899035496292e+02
7.598039215686275857e+05,7.598039215686275272e-02,-1.498083964267633519e+02
7.647058823529413203e+05,7.647058823529413740e-02,-1.539878184671806309e+02
7.696078431372550549e+05,7.696078431372550821e-02,-1.549377566464443703e+02
7.745098039215687895e+05,7.745098039215687902e-02,-1.495113019695300522e+02
7.794117647058825241e+05,7.794117647058824982e-02,-1.556323075744138009e+02
7.843137254901962588e+05,7.843137254901962063e-02,-1.478854849374534695e+02
7.892156862745099934e+05,7.892156862745100532e-02,-1.474738000962342710e+02
7.941176470588237280e+05,7.941176470588237613e-02,-1.500309918994065583e+02
7.990196078431374626e+05,7.990196078431374693e-02,-1.486837884595033472e+02
8.039215686274510808e+05,8.039215686274510386e-02,-1.481751089901095497e+02
8.088235294117648154e+05,8.088235294117647467e-02,-1.462396635455446301e+02
8.137254901960785501e+05,8.137254901960785936e-02,-1.440349306700107945e+02
8.186274509803922847e+05,8.186274509803923016e-02,-1.459391862498389116e+02
8.235294117647060193e+05,8.235294117647060097e-02,-1.511328936962129319e+02
8.284313725490197539e+05,8.284313725490197178e-02,-1.510427602799175872e+02
8.333333333333334886e+05,8.333333333333334259e-02,-1.495306251724443598e+02
8.382352941176472232e+05,8.382352941176472727e-02,-1.506760647787311029e+02
8.431372549019609578e+05,8.431372549019609808e-02,-1.518052141924355567e+02
8.480392156862746924e+05,8.480392156862746889e-02,-1.493346829733205254e+02
8.529411764705884270e+05,8.529411764705883969e-02,-1.465673858197237962e+02
8.578431372549021617e+05,8.578431372549021050e-02,-1.459813251157194145e+02
8.627450980392158963e+05,8.627450980392159519e-02,-1.443357460773491141e+02
8.676470588235296309e+05,8.676470588235296599e-02,-1.527440919765499245e+02
8.725490196078432491e+05,8.725490196078432292e-02,-1.466444956224892451e+02
8.774509803921569837e+05,8.774509803921569373e-02,-1.470967642864616494e+02
8.823529411764707183e+05,8.823529411764707842e-02,-1.571310070417591760e+02
8.872549019607844530e+05,8.872549019607844922e-02,-1.691965271272829625e+02
8.921568627450981876e+05,8.921568627450982003e-02,-1.512341298249265549e+02
8.970588235294119222e+05,8.970588235294119084e-02,-1.499967500233462658e+02
9.019607843137256568e+05,9.019607843137256165e-02,-1.513696693712327033e+02
9.068627450980393915e+05,9.068627450980393245e-02,-1.561888573196752077e+02
9.117647058823531261e+05,9.117647058823531714e-02,-1.547368635035178386e+02
9.166666666666668607e+05,9.166666666666668795e-02,-1.539333112005631961e+02
9.215686274509805953e+05,9.215686274509805875e-02,-1.479328409880634752e+02
9.264705882352943299e+05,9.264705882352942956e-02,-1.495106823836953254e+02
9.313725490196080646e+05,9.313725490196080037e-02,-1.491227357871916581e+02
9.362745098039217992e+05,9.362745098039218505e-02,-1.446352689740834876e+02
9.411764705882354174e+05,9.411764705882354198e-02,-1.418347719348119824e+02
9.460784313725491520e+05,9.460784313725491279e-02,-1.459866285247592259e+02
9.509803921568628866e+05,9.509803921568628360e-02,-1.537458361328112346e+02
9.558823529411766212e+05,9.558823529411766828e-02,-1.561811661248976009e+02
9.607843137254903559e+05,9.607843137254903909e-02,-1.525626752466121445e+02
9.656862745098040905e+05,9.656862745098040990e-02,-1.494522800867487149e+02
9.705882352941178251e+05,9.705882352941178071e-02,-1.489919933630257560e+02
9.754901960784315597e+05,9.754901960784315151e-02,-1.545552893994094745e+02
9.803921568627452943e+05,9.803921568627453620e-02,-1.647557261370059791e+02
9.852941176470590290e+05,9.852941176470590701e-02,-1.584067617374485621e+02
9.901960784313727636e+05,9.901960784313727781e-02,-1.538251066837260908e+02
9.950980392156864982e+05,9.950980392156864862e-02,-1.510217123666052430e+02
1.000000000000000233e+06,1.000000000000000194e-01,-1.472892220023632888e+02
1.004901960784313967e+06,1.004901960784313902e-01,-1.443792970806993026e+02
1.009803921568627702e+06,1.009803921568627749e-01,-1.426667931195420920e+02
1.014705882352941320e+06,1.014705882352941319e-01,-1.459358025680430444e+02
1.019607843137255055e+06,1.019607843137255027e-01,-1.453330691564338792e+02
1.024509803921568790e+06,1.024509803921568735e-01,-1.495666996786376330e+02
1.029411764705882524e+06,1.029411764705882582e-01,-1.494353830368033869e+02
1.034313725490196259e+06,1.034313725490196290e-01,-1.458992067147358398e+02
1.039215686274509993e+06,1.039215686274509998e-01,-1.439700286856337357e+02
1.044117647058823728e+06,1.044117647058823706e-01,-1.466307583766147218e+02
1.049019607843137346e+06,1.049019607843137414e-01,-1.496443372533720435e+02
1.053921568627451081e+06,1.053921568627451122e-01,-1.456859158707774213e+02
1.058823529411764815e+06,1.058823529411764830e-01,-1.422008571284549703e+02
1.063725490196078550e+06,1.063725490196078538e-01,-1.428612896165552399e+02
1.068627450980392285e+06,1.068627450980392246e-01,-1.455421225474500773e+02
1.073529411764706019e+06,1.073529411764705954e-01,-1.507923084591107568e+02
1.078431372549019754e+06,1.078431372549019801e-01,-1.477647021037777790e+02
1.083333333333333489e+06,1.083333333333333509e-01,-1.457753165894036442e+02
1.088235294117647223e+06,1.088235294117647217e-01,-1.396058504109035709e+02
1.093137254901960958e+06,1.093137254901960925e-01,-1.438010999692400560e+02
1.098039215686274692e+06,1.098039215686274633e-01,-1.588175155937678085e+02
1.102941176470588427e+06,1.102941176470588480e-01,-1.595362006066219465e+02
1.107843137254902162e+06,1.107843137254902188e-01,-1.564492780632535585e+02
1.112745098039215896e+06,1.112745098039215896e-01,-1.605298868584064280e+02
1.117647058823529631e+06,1.117647058823529604e-01,-1.503946100523093605e+02
1.122549019607843366e+06,1.122549019607843312e-01,-1.543326313136599595e+02
1.127450980392157100e+06,1.127450980392157159e-01,-1.489571439130541535e+02
1.132352941176470835e+06,1.132352941176470867e-01,-1.548159480626814002e+02
1.137254901960784569e+06,1.137254901960784575e-01,-1.503502771351556930e+02
1.142156862745098304e+06,1.142156862745098284e-01,-1.515004742008410403e+02
1.147058823529412039e+06,1.147058823529411992e-01,-1.494354091784468324e+02
1.151960784313725773e+06,1.151960784313725839e-01,-1.458733404057434484e+02
1.156862745098039508e+06,1.156862745098039547e-01,-1.439593123429710602e+02
1.161764705882353242e+06,1.161764705882353255e-01,-1.461357629418496344e+02
1.166666666666666977e+06,1.166666666666666963e-01,-1.469784653205852294e+02
1.171568627450980712e+06,1.171568627450980671e-01,-1.475963166321716074e+02
1.176470588235294446e+06,1.176470588235294379e-01,-1.494242842249095986e+02
1.181372549019608181e+06,1.181372549019608226e-01,-1.547065064754926027e+02
1.186274509803921683e+06,1.186274509803921656e-01,-1.496208612747046232e+02
1.191176470588235417e+06,1.191176470588235364e-01,-1.567028809797193674e+02
1.196078431372549152e+06,1.196078431372549211e-01,-1.503999107274835296e+02
1.200980392156862887e+06,1.200980392156862919e-01,-1.594775697375715424e+02
1.205882352941176621e+06,1.205882352941176627e-01,-1.497126038122007117e+02
1.210784313725490356e+06,1.210784313725490335e-01,-1.511314729947320927e+02
1.215686274509804090e+06,1.215686274509804043e-01,-1.572603695323325041e+02
1.220588235294117825e+06,1.220588235294117890e-01,-1.543342778296070321e+02
1.225490196078431560e+06,1.225490196078431598e-01,-1.472488281704058863e+02
1.230392156862745294e+06,1.230392156862745306e-01,-1.495831654013238392e+02
1.235294117647059029e+06,1.235294117647059015e-01,-1.509877986678066577e+02
1.240196078431372764e+06,1.240196078431372723e-01,-1.524457156148995409e+02
1.245098039215686498e+06,1.245098039215686431e-01,-1.536487455704901208e+02
1.250000000000000233e+06,1.250000000000000278e-01,-1.546902272097656521e+02
1.254901960784313967e+06,1.254901960784313986e-01,-1.542059849471734765e+02
1.259803921568627702e+06,1.259803921568627694e-01,-1.513823099788422155e+02
1.264705882352941437e+06,1.264705882352941402e-01,-1.500024433511976270e+02
1.269607843137255171e+06,1.269607843137255110e-01,-1.536710710551534191e+02
1.274509803921568906e+06,1.274509803921568818e-01,-1.572148388132023626e+02
1.279411764705882641e+06,1.279411764705882526e-01,-1.470380086841873322e+02
1.284313725490196375e+06,1.284313725490196512e-01,-1.427683339181380404e+02
1.289215686274510110e+06,1.289215686274510220e-01,-1.478240361000937071e+02
1.294117647058823844e+06,1.294117647058823928e-01,-1.472691391782479400e+02
1.299019607843137579e+06,1.299019607843137636e-01,-1.523821407971680060e+02
1.303921568627451314e+06,1.303921568627451344e-01,-1.441928529009815065e+02
1.308823529411765048e+06,1.308823529411765052e-01,-1.511101436848649087e+02
1.313725490196078783e+06,1.313725490196078760e-01,-1.488140368307169297e+02
1.318627450980392518e+06,1.318627450980392468e-01,-1.463942282046513981e+02
1.323529411764706252e+06,1.323529411764706176e-01,-1.425527695344051153e+02
1.328431372549019754e+06,1.328431372549019884e-01,-1.519229774591894966e+02
1.333333333333333489e+06,1.333333333333333592e-01,-1.507090082444228187e+02
1.338235294117647223e+06,1.338235294117647300e-01,-1.556305118355534773e+02
1.343137254901960958e+06,1.343137254901961009e-01,-1.548708309006781860e+02
1.348039215686274692e+06,1.348039215686274717e-01,-1.486153590338776382e+02
1.352941176470588427e+06,1.352941176470588425e-01,-1.473196961010837640e+02
1.357843137254902162e+06,1.357843137254902133e-01,-1.679804291188835919e+02
1.362745098039215896e+06,1.362745098039215841e-01,-1.474926531713083762e+02
1.367647058823529631e+06,1.367647058823529549e-01,-1.462955145944650042e+02
1.372549019607843366e+06,1.372549019607843257e-01,-1.478789395683610053e+02
1.377450980392157100e+06,1.377450980392156965e-01,-1.543690494680897132e+02
1.382352941176470835e+06,1.382352941176470951e-01,-1.495591876878323774e+02
1.387254901960784569e+06,1.387254901960784659e-01,-1.501570043953599338e+02
1.392156862745098304e+06,1.392156862745098367e-01,-1.473623660319746307e+02
1.397058823529412039e+06,1.397058823529412075e-01,-1.812051970773782443e+02
1.401960784313725773e+06,1.401960784313725783e-01,-1.497025631147666900e+02
1.406862745098039508e+06,1.406862745098039491e-01,-1.561899578324231470e+02
1.411764705882353242e+06,1.411764705882353199e-01,-1.520267906570355763e+02
1.416666666666666977e+06,1.416666666666666907e-01,-1.492846340737386299e+02
1.421568627450980712e+06,1.421568627450980615e-01,-1.490794125846651923e+02
1.426470588235294446e+06,1.426470588235294323e-01,-1.536859841625828551e+02
1.431372549019608181e+06,1.431372549019608309e-01,-1.631735629244430470e+02
1.436274509803921916e+06,1.436274509803922017e-01,-1.527280684433413853e+02
1.441176470588235650e+06,1.441176470588235725e-01,-1.480242741717535182e+02
1.446078431372549385e+06,1.446078431372549433e-01,-1.486330908382055327e+02
1.450980392156863119e+06,1.450980392156863141e-01,-1.453629066782158361e+02
1.455882352941176854e+06,1.455882352941176849e-01,-1.457107621163619342e+02
1.460784313725490589e+06,1.460784313725490557e-01,-1.427803889163666895e+02
1.465686274509804090e+06,1.465686274509803988e-01,-1.411260689126739862e+02
1.470588235294117825e+06,1.470588235294117696e-01,-1.408634474441248869e+02
1.475490196078431560e+06,1.475490196078431682e-01,-1.445835964350900724e+02
1.480392156862745294e+06,1.480392156862745390e-01,-1.509512332935026109e+02
1.485294117647059029e+06,1.485294117647059098e-01,-1.537086235362618822e+02
1.490196078431372764e+06,1.490196078431372806e-01,-1.468454131183900415e+02
1.495098039215686498e+06,1.495098039215686514e-01,-1.541006164998253212e+02
1.500000000000000233e+06,1.500000000000000222e-01,-1.494148852365902087e+02
1.504901960784313967e+06,1.504901960784313930e-01,-1.495269458399111500e+02
1.509803921568627702e+06,1.509803921568627638e-01,-1.502252342169335577e+02
1.514705882352941437e+06,1.514705882352941346e-01,-1.472340840994644395e+02
1.519607843137255171e+06,1.519607843137255054e-01,-1.448905656078761695e+02
1.524509803921568906e+06,1.524509803921569040e-01,-1.455564865198403766e+02
1.529411764705882641e+06,1.529411764705882748e-01,-1.457422913274156997e+02
1.534313725490196375e+06,1.534313725490196456e-01,-1.526104472405792762e+02
1.539215686274510110e+06,1.539215686274510164e-01,-1.472535863467829245e+02
1.544117647058823844e+06,1.544117647058823872e-01,-1.506295792306368639e+02
1.549019607843137579e+06,1.549019607843137580e-01,-1.578305524448080916e+02
1.553921568627451314e+06,1.553921568627451288e-01,-1.545182879715780757e+02
1.558823529411765048e+06,1.558823529411764996e-01,-1.508064881974203502e+02
1.563725490196078783e+06,1.563725490196078705e-01,-1.556540050545355029e+02
1.568627450980392518e+06,1.568627450980392413e-01,-1.626690030622588097e+02
1.573529411764706252e+06,1.573529411764706121e-01,-1.633108954712776608e+02
1.578431372549019987e+06,1.578431372549020106e-01,-1.574610815705043194e+02
1.583333333333333721e+06,1.583333333333333814e-01,-1.433644085389691725e+02
1.588235294117647456e+06,1.588235294117647523e-01,-1.419096144421654344e+02
1.593137254901961191e+06,1.593137254901961231e-01,-1.512538309826437057e+02
1.598039215686274925e+06,1.598039215686274939e-01,-1.469673936023579017e+02
1.602941176470588660e+06,1.602941176470588647e-01,-1.588192555847808194e+02
1.607843137254902162e+06,1.607843137254902077e-01,-1.489240201419827088e+02
1.612745098039215896e+06,1.612745098039215785e-01,-1.529844912915448560e+02
1.617647058823529631e+06,1.617647058823529493e-01,-1.487984003924256342e+02
1.622549019607843366e+06,1.622549019607843479e-01,-1.567387140304817024e+02
1.627450980392157100e+06,1.627450980392157187e-01,-1.572419345561522164e+02
1.632352941176470835e+06,1.632352941176470895e-01,-1.686241959393354080e+02
1.637254901960784569e+06,1.637254901960784603e-01,-1.606691162130951795e+02
1.642156862745098304e+06,1.642156862745098311e-01,-1.573187542447894600e+02
1.647058823529412039e+06,1.647058823529412019e-01,-1.584645325370753426e+02
1.651960784313725773e+06,1.651960784313725727e-01,-1.502903696530677564e+02
1.656862745098039508e+06,1.656862745098039436e-01,-1.467244076590516215e+02
1.661764705882353242e+06,1.661764705882353144e-01,-1.487082069122236589e+02
1.666666666666666977e+06,1.666666666666666852e-01,-1.503686420304288447e+02
1.671568627450980712e+06,1.671568627450980837e-01,-1.470240866020705255e+02
1.676470588235294446e+06,1.676470588235294545e-01,-1.452070198014068012e+02
1.681372549019608181e+06,1.681372549019608253e-01,-1.482453277730670322e+02
1.686274509803921916e+06,1.686274509803921962e-01,-1.513237346995833263e+02
1.691176470588235650e+06,1.691176470588235670e-01,-1.476980247808865556e+02
1.696078431372549385e+06,1.696078431372549378e-01,-1.459157760689399765e+02
1.700980392156863119e+06,1.700980392156863086e-01,-1.473163109392851879e+02
1.705882352941176854e+06,1.705882352941176794e-01,-1.504134349793936281e+02
1.710784313725490589e+06,1.710784313725490502e-01,-1.562836723071713720e+02
1.715686274509804323e+06,1.715686274509804210e-01,-1.542779436447630133e+02
1.720588235294118058e+06,1.720588235294118196e-01,-1.543515125323241364e+02
1.725490196078431793e+06,1.725490196078431904e-01,-1.471413155355964193e+02
1.730392156862745527e+06,1.730392156862745612e-01,-1.454847752138549026e+02
1.735294117647059262e+06,1.735294117647059320e-01,-1.449041191435445342e+02
1.740196078431372996e+06,1.740196078431373028e-01,-1.450630801777902263e+02
1.745098039215686498e+06,1.745098039215686458e-01,-1.472346511813533425e+02
1.750000000000000233e+06,1.750000000000000167e-01,-1.557645782104572163e+02
1.754901960784313967e+06,1.754901960784313875e-01,-1.550963790629034520e+02
1.759803921568627702e+06,1.759803921568627583e-01,-1.550610967453270064e+02
1.764705882352941437e+06,1.764705882352941568e-01,-1.549652205060383210e+02
1.769607843137255171e+06,1.769607843137255276e-01,-1.531847548744062237e+02
1.774509803921568906e+06,1.774509803921568984e-01,-1.503703866802553080e+02
1.779411764705882641e+06,1.779411764705882693e-01,-1.475651798424221113e+02
1.784313725490196375e+06,1.784313725490196401e-01,-1.503496386013971176e+02
1.789215686274510110e+06,1.789215686274510109e-01,-1.541745450013233949e+02
1.794117647058823844e+06,1.794117647058823817e-01,-1.492007387548745214e+02
1.799019607843137579e+06,1.799019607843137525e-01,-1.524940298439252615e+02
1.803921568627451314e+06,1.803921568627451233e-01,-1.547153532196054186e+02
1.808823529411765048e+06,1.808823529411764941e-01,-1.537502677158328197e+02
1.813725490196078783e+06,1.813725490196078649e-01,-1.508643816386073695e+02
1.818627450980392518e+06,1.818627450980392635e-01,-1.488153793937611624e+02
1.823529411764706252e+06,1.823529411764706343e-01,-1.492574618222104448e+02
1.828431372549019987e+06,1.828431372549020051e-01,-1.458189682086022287e+02
1.833333333333333721e+06,1.833333333333333759e-01,-1.444480496264970952e+02
1.838235294117647456e+06,1.838235294117647467e-01,-1.467979203053162962e+02
1.843137254901961191e+06,1.843137254901961175e-01,-1.455234705127697339e+02
1.848039215686274925e+06,1.848039215686274883e-01,-1.420642380686915658e+02
1.852941176470588660e+06,1.852941176470588591e-01,-1.426376127626136565e+02
1.857843137254902394e+06,1.857843137254902299e-01,-1.491868888580028454e+02
1.862745098039216129e+06,1.862745098039216007e-01,-1.568013280977774002e+02
1.867647058823529864e+06,1.867647058823529993e-01,-1.529756274120393016e+02
1.872549019607843598e+06,1.872549019607843701e-01,-1.525633232452514108e+02
1.877450980392157333e+06,1.877450980392157409e-01,-1.411195971595406036e+02
1.882352941176470835e+06,1.882352941176470840e-01,-1.402664412075247924e+02
1.887254901960784569e+06,1.887254901960784548e-01,-1.460630222856244700e+02
1.892156862745098304e+06,1.892156862745098256e-01,-1.486919917614047222e+02
1.897058823529412039e+06,1.897058823529411964e-01,-1.477193614603619949e+02
1.901960784313725773e+06,1.901960784313725672e-01,-1.524328087581994282e+02
1.906862745098039508e+06,1.906862745098039380e-01,-1.548121980099430743e+02
1.911764705882353242e+06,1.911764705882353366e-01,-1.556790802551739432e+02
1.916666666666666977e+06,1.916666666666667074e-01,-1.497545294617927709e+02
1.921568627450980712e+06,1.921568627450980782e-01,-1.456680179419278431e+02
1.926470588235294446e+06,1.926470588235294490e-01,-1.417791944669606039e+02
1.931372549019608181e+06,1.931372549019608198e-01,-1.420244900499622531e+02
1.936274509803921916e+06,1.936274509803921906e-01,-1.481227326173055019e+02
1.941176470588235650e+06,1.941176470588235614e-01,-1.502421037884005273e+02
1.946078431372549385e+06,1.946078431372549322e-01,-1.470650989345446362e+02
1.950980392156863119e+06,1.950980392156863030e-01,-1.516349919184877706e+02
1.955882352941176854e+06,1.955882352941176738e-01,-1.392319141726076168e+02
1.960784313725490589e+06,1.960784313725490724e-01,-1.399409559700048931e+02
1.965686274509804323e+06,1.965686274509804432e-01,-1.624215398215412165e+02
1.970588235294118058e+06,1.970588235294118140e-01,-1.599110272688334931e+02
1.975490196078431793e+06,1.975490196078431848e-01,-1.432248775787029160e+02
1.980392156862745527e+06,1.980392156862745556e-01,-1.429491118689807081e+02
1.985294117647059262e+06,1.985294117647059264e-01,-1.464130217640037017e+02
1.990196078431372996e+06,1.990196078431372972e-01,-1.461618243398715435e+02
1.995098039215686731e+06,1.995098039215686681e-01,-1.480518324131826944e+02
2.000000000000000466e+06,2.000000000000000389e-01,-1.508526368946392893e+02
2.004901960784314200e+06,2.004901960784314097e-01,-1.511195888676848540e+02
2.009803921568627935e+06,2.009803921568627805e-01,-1.554974760030477512e+02
2.014705882352941670e+06,2.014705882352941790e-01,-1.480553628206794201e+02
2.019607843137255404e+06,2.019607843137255498e-01,-1.451320096816268119e+02
2.024509803921568906e+06,2.024509803921568929e-01,-1.444406489109057929e+02
2.029411764705882641e+06,2.029411764705882637e-01,-1.472846119367778783e+02
2.034313725490196375e+06,2.034313725490196345e-01,-1.578730255795646826e+02
2.039215686274510110e+06,2.039215686274510053e-01,-1.575424894728927825e+02
2.044117647058823844e+06,2.044117647058823761e-01,-1.560282673049198934e+02
2.049019607843137579e+06,2.049019607843137469e-01,-1.584714931098226032e+02
2.053921568627451314e+06,2.053921568627451177e-01,-1.444181776970319504e+02
2.058823529411765048e+06,2.058823529411765163e-01,-1.447238428723041466e+02
2.063725490196078783e+06,2.063725490196078871e-01,-1.453627308162877512e+02
2.068627450980392518e+06,2.068627450980392579e-01,-1.427631646247142498e+02
2.073529411764706252e+06,2.073529411764706287e-01,-1.415330853882845190e+02
2.078431372549019987e+06,2.078431372549019995e-01,-1.477480698327212849e+02
2.083333333333333721e+06,2.083333333333333703e-01,-1.490090908390591551e+02
2.088235294117647456e+06,2.088235294117647411e-01,-1.507441763840361375e+02
2.093137254901961191e+06,2.093137254901961120e-01,-1.471959722599449378e+02
2.098039215686274692e+06,2.098039215686274828e-01,-1.460495228463155968e+02
2.102941176470588427e+06,2.102941176470588536e-01,-1.518954166736724858e+02
2.107843137254902162e+06,2.107843137254902244e-01,-1.507061797625549104e+02
2.112745098039215896e+06,2.112745098039215952e-01,-1.427634542850873913e+02
2.117647058823529631e+06,2.117647058823529660e-01,-1.432153462991965966e+02
2.122549019607843366e+06,2.122549019607843368e-01,-1.442547663225861641e+02
2.127450980392157100e+06,2.127450980392157076e-01,-1.465258472538629917e+02
2.132352941176470835e+06,2.132352941176470784e-01,-1.525409900433864436e+02
2.137254901960784569e+06,2.137254901960784492e-01,-1.510727388257025154e+02
2.142156862745098304e+06,2.142156862745098200e-01,-1.484483420092689130e+02
2.147058823529412039e+06,2.147058823529411908e-01,-1.536256946905396319e+02
2.151960784313725773e+06,2.151960784313725894e-01,-1.593422392807975427e+02
2.156862745098039508e+06,2.156862745098039602e-01,-1.602931208985677927e+02
2.161764705882353242e+06,2.161764705882353310e-01,-1.465710265679827273e+02
2.166666666666666977e+06,2.166666666666667018e-01,-1.460574421514175185e+02
2.171568627450980712e+06,2.171568627450980726e-01,-1.401390088614641911e+02
2.176470588235294446e+06,2.176470588235294434e-01,-1.430435090975258561e+02
2.181372549019608181e+06,2.181372549019608142e-01,-1.472049240153493770e+02
2.186274509803921916e+06,2.186274509803921851e-01,-1.484783222924293682e+02
2.191176470588235650e+06,2.191176470588235559e-01,-1.581901431091571624e+02
2.196078431372549385e+06,2.196078431372549267e-01,-1.573665091242376661e+02
2.200980392156863119e+06,2.200980392156863252e-01,-1.485594752569972741e+02
2.205882352941176854e+06,2.205882352941176960e-01,-1.459971445151132343e+02
2.210784313725490589e+06,2.210784313725490668e-01,-1.441374057180635191e+02
2.215686274509804323e+06,2.215686274509804377e-01,-1.472764246676622122e+02
2.220588235294118058e+06,2.220588235294118085e-01,-1.537637337641754982e+02
2.225490196078431793e+06,2.225490196078431793e-01,-1.486872613458304784e+02
2.230392156862745527e+06,2.230392156862745501e-01,-1.421019477881830824e+02
2.235294117647059262e+06,2.235294117647059209e-01,-1.435432328889203575e+02
2.240196078431372996e+06,2.240196078431372917e-01,-1.474960452276876026e+02
2.245098039215686731e+06,2.245098039215686625e-01,-1.475540666739556457e+02
2.250000000000000466e+06,2.250000000000000333e-01,-1.471229625407149797e+02
2.254901960784314200e+06,2.254901960784314319e-01,-1.464501037219424404e+02
2.259803921568627935e+06,2.259803921568628027e-01,-1.455362395532809217e+02
2.264705882352941670e+06,2.264705882352941735e-01,-1.513957425617720105e+02
2.269607843137255404e+06,2.269607843137255443e-01,-1.452181012941130689e+02
2.274509803921569139e+06,2.274509803921569151e-01,-1.451374364185349179e+02
2.279411764705882873e+06,2.279411764705882859e-01,-1.441942960519393182e+02
2.284313725490196608e+06,2.284313725490196567e-01,-1.440953088611471458e+02
2.289215686274510343e+06,2.289215686274510275e-01,-1.457454344016858556e+02
2.294117647058824077e+06,2.294117647058823983e-01,-1.533138343513999473e+02
2.299019607843137812e+06,2.299019607843137691e-01,-1.394377566964962796e+02
2.303921568627451546e+06,2.303921568627451677e-01,-1.435829106794271013e+02
2.308823529411765281e+06,2.308823529411765385e-01,-1.544011227100286590e+02
2.313725490196079016e+06,2.313725490196079093e-01,-1.530048130272445519e+02
2.318627450980392750e+06,2.318627450980392801e-01,-1.467538500381000972e+02
2.323529411764706485e+06,2.323529411764706509e-01,-1.432312642915637753e+02
2.328431372549020220e+06,2.328431372549020217e-01,-1.404226089642917543e+02
2.333333333333333954e+06,2.333333333333333925e-01,-1.441471350980731927e+02
2.338235294117647689e+06,2.338235294117647634e-01,-1.504416147136732889e+02
2.343137254901961423e+06,2.343137254901961342e-01,-1.475070396922984628e+02
2.348039215686275158e+06,2.348039215686275050e-01,-1.450035933591828154e+02
2.352941176470588893e+06,2.352941176470588758e-01,-1.415209322142415260e+02
2.357843137254902627e+06,2.357843137254902743e-01,-1.390662080930952698e+02
2.362745098039216362e+06,2.362745098039216451e-01,-1.420539685060145416e+02
2.367647058823530097e+06,2.367647058823530160e-01,-1.509490695490751193e+02
2.372549019607843366e+06,2.372549019607843312e-01,-1.786783478754966268e+02
2.377450980392157100e+06,2.377450980392157021e-01,-1.532577581525330288e+02
2.382352941176470835e+06,2.382352941176470729e-01,-1.475334996600104773e+02
2.387254901960784569e+06,2.387254901960784437e-01,-1.450084784879705921e+02
2.392156862745098304e+06,2.392156862745098422e-01,-1.561298318068060667e+02
2.397058823529412039e+06,2.397058823529412130e-01,-1.487005780425611761e+02
2.401960784313725773e+06,2.401960784313725839e-01,-1.469931234020295108e+02
2.406862745098039508e+06,2.406862745098039547e-01,-1.476559146727707059e+02
2.411764705882353242e+06,2.411764705882353255e-01,-1.469197753313892179e+02
2.416666666666666977e+06,2.416666666666666963e-01,-1.458958656037490584e+02
2.421568627450980712e+06,2.421568627450980671e-01,-1.485930542182879890e+02
2.426470588235294446e+06,2.426470588235294379e-01,-1.527799949344976653e+02
2.431372549019608181e+06,2.431372549019608087e-01,-1.622529273951470827e+02
2.436274509803921916e+06,2.436274509803921795e-01,-1.508020617105216559e+02
2.441176470588235650e+06,2.441176470588235781e-01,-1.582500251138007457e+02
2.446078431372549385e+06,2.446078431372549489e-01,-1.593659968358576293e+02
2.450980392156863119e+06,2.450980392156863197e-01,-1.466697041325902546e+02
2.455882352941176854e+06,2.455882352941176905e-01,-1.396985422171110258e+02
2.460784313725490589e+06,2.460784313725490613e-01,-1.397426618022900584e+02
2.465686274509804323e+06,2.465686274509804321e-01,-1.371710289659663715e+02
2.470588235294118058e+06,2.470588235294118029e-01,-1.396221624320191665e+02
2.475490196078431793e+06,2.475490196078431737e-01,-1.462069565498661916e+02
2.480392156862745527e+06,2.480392156862745445e-01,-1.678721746668493608e+02
2.485294117647059262e+06,2.485294117647059153e-01,-1.470011644649967764e+02
2.490196078431372996e+06,2.490196078431372861e-01,-1.491971322838068090e+02
2.495098039215686731e+06,2.495098039215686847e-01,-1.513463827802309538e+02
2.500000000000000466e+06,2.500000000000000555e-01,-1.494581366226648811e+02
2.504901960784314200e+06,2.504901960784314263e-01,-1.469602526439805388e+02
2.509803921568627935e+06,2.509803921568627971e-01,-1.429275668565924491e+02
2.514705882352941670e+06,2.514705882352941679e-01,-1.412606280353283239e+02
2.519607843137255404e+06,2.519607843137255387e-01,-1.471914111941396470e+02
2.524509803921569139e+06,2.524509803921569095e-01,-1.515483305644181087e+02
2.529411764705882873e+06,2.529411764705882804e-01,-1.407669604036038322e+02
2.534313725490196608e+06,2.534313725490196512e-01,-1.369525041780646575e+02
2.539215686274510343e+06,2.539215686274510220e-01,-1.391739156748843413e+02
2.544117647058824077e+06,2.544117647058823928e-01,-1.406604650909053760e+02
2.549019607843137812e+06,2.549019607843137636e-01,-1.483553088990948368e+02
2.553921568627451546e+06,2.553921568627451344e-01,-1.585646948030361045e+02
2.558823529411765281e+06,2.558823529411765052e-01,-1.661497564314726105e+02
2.563725490196079016e+06,2.563725490196078760e-01,-1.521124207454643624e+02
2.568627450980392750e+06,2.568627450980393023e-01,-1.506548690607010883e+02
2.573529411764706485e+06,2.573529411764706731e-01,-1.464390470232569896e+02
2.578431372549020220e+06,2.578431372549020439e-01,-1.448649803283013568e+02
2.583333333333333954e+06,2.583333333333334147e-01,-1.424671314965054023e+02
2.588235294117647689e+06,2.588235294117647856e-01,-1.409886550671992609e+02
2.593137254901961423e+06,2.593137254901961564e-01,-1.387901431208500469e+02
2.598039215686275158e+06,2.598039215686275272e-01,-1.463031925063595224e+02
2.602941176470588893e+06,2.602941176470588980e-01,-1.479009811688761147e+02
2.607843137254902627e+06,2.607843137254902688e-01,-1.407188697182017734e+02
2.612745098039216362e+06,2.612745098039216396e-01,-1.378935624174454233e+02
2.617647058823530097e+06,2.617647058823530104e-01,-1.386949120634636756e+02
2.622549019607843831e+06,2.622549019607843812e-01,-1.401262848451131333e+02
2.627450980392157566e+06,2.627450980392157520e-01,-1.424557252597275863e+02
2.632352941176471300e+06,2.632352941176471228e-01,-1.409893611538890639e+02
2.637254901960785035e+06,2.637254901960784936e-01,-1.438636696951412546e+02
2.642156862745098770e+06,2.642156862745098644e-01,-1.475109484913100175e+02
2.647058823529412504e+06,2.647058823529412352e-01,-1.475366509885006678e+02
2.651960784313725773e+06,2.651960784313725505e-01,-1.452687995115310855e+02
2.656862745098039508e+06,2.656862745098039769e-01,-1.403088378017793332e+02
2.661764705882353242e+06,2.661764705882353477e-01,-1.392656105746850699e+02
2.666666666666666977e+06,2.666666666666667185e-01,-1.471351711544574243e+02
2.671568627450980712e+06,2.671568627450980893e-01,-1.409946819984789386e+02
2.676470588235294446e+06,2.676470588235294601e-01,-1.371732306881149270e+02
2.681372549019608181e+06,2.681372549019608309e-01,-1.358557763214608656e+02
2.686274509803921916e+06,2.686274509803922017e-01,-1.381584606816849430e+02
2.691176470588235650e+06,2.691176470588235725e-01,-1.423479210993636741e+02
2.696078431372549385e+06,2.696078431372549433e-01,-1.467886571433825225e+02
2.700980392156863119e+06,2.700980392156863141e-01,-1.435199184069742842e+02
2.705882352941176854e+06,2.705882352941176849e-01,-1.476256563789527547e+02
2.710784313725490589e+06,2.710784313725490557e-01,-1.476152081221601122e+02
2.715686274509804323e+06,2.715686274509804266e-01,-1.467193997615244712e+02
2.720588235294118058e+06,2.720588235294117974e-01,-1.483026966992788118e+02
2.725490196078431793e+06,2.725490196078431682e-01,-1.539416942292061492e+02
2.730392156862745527e+06,2.730392156862745390e-01,-1.465540790013920684e+02
2.735294117647059262e+06,2.735294117647059098e-01,-1.546358826113281566e+02
2.740196078431372996e+06,2.740196078431372806e-01,-1.457913930872506398e+02
2.745098039215686731e+06,2.745098039215686514e-01,-1.426991740972156890e+02
2.750000000000000466e+06,2.750000000000000222e-01,-1.439191631878950943e+02
2.754901960784314200e+06,2.754901960784313930e-01,-1.493733912656143730e+02
2.759803921568627935e+06,2.759803921568628193e-01,-1.415295921613312089e+02
2.764705882352941670e+06,2.764705882352941901e-01,-1.508433332855358628e+02
2.769607843137255404e+06,2.769607843137255609e-01,-1.435112126482041219e+02
2.774509803921569139e+06,2.774509803921569318e-01,-1.415555333801657412e+02
2.779411764705882873e+06,2.779411764705883026e-01,-1.415707077158096752e+02
2.784313725490196608e+06,2.784313725490196734e-01,-1.459945632484530904e+02
2.789215686274510343e+06,2.789215686274510442e-01,-1.540099275740608959e+02
2.794117647058824077e+06,2.794117647058824150e-01,-1.550476252715011753e+02
2.799019607843137812e+06,2.799019607843137858e-01,-1.512590727545718323e+02
2.803921568627451546e+06,2.803921568627451566e-01,-1.524497426974548944e+02
2.808823529411765281e+06,2.808823529411765274e-01,-1.477330734959302845e+02
2.813725490196079016e+06,2.813725490196078982e-01,-1.619263723841533533e+02
2.818627450980392750e+06,2.818627450980392690e-01,-1.520857068733619712e+02
2.823529411764706485e+06,2.823529411764706398e-01,-1.460917676681682735e+02
2.828431372549020220e+06,2.828431372549020106e-01,-1.401423323864100325e+02
2.833333333333333954e+06,2.833333333333333814e-01,-1.386267772763831658e+02
2.838235294117647689e+06,2.838235294117647523e-01,-1.396679619232300524e+02
2.843137254901961423e+06,2.843137254901961231e-01,-1.381123686891208138e+02
2.848039215686275158e+06,2.848039215686274939e-01,-1.369768031982138154e+02
2.852941176470588893e+06,2.852941176470588647e-01,-1.438103401891634121e+02
2.857843137254902627e+06,2.857843137254902355e-01,-1.376220839932857416e+02
2.862745098039216362e+06,2.862745098039216618e-01,-1.422330545931015138e+02
2.867647058823530097e+06,2.867647058823530326e-01,-1.461980688925420395e+02
2.872549019607843831e+06,2.872549019607844034e-01,-1.414455826448630376e+02
2.877450980392157566e+06,2.877450980392157742e-01,-1.411938611394645307e+02
2.882352941176471300e+06,2.882352941176471450e-01,-1.485559443598886276e+02
2.887254901960785035e+06,2.887254901960785158e-01,-1.514145679281760692e+02
2.892156862745098770e+06,2.892156862745098866e-01,-1.455330493707200219e+02
2.897058823529412504e+06,2.897058823529412575e-01,-1.423145665993499449e+02
2.901960784313726239e+06,2.901960784313726283e-01,-1.426215035422405890e+02
2.906862745098039974e+06,2.906862745098039991e-01,-1.396721700297953248e+02
2.911764705882353708e+06,2.911764705882353699e-01,-1.440765366610046101e+02
2.916666666666667443e+06,2.916666666666667407e-01,-1.514258694772247793e+02
2.921568627450981177e+06,2.921568627450981115e-01,-1.469134753285164265e+02
2.926470588235294912e+06,2.926470588235294823e-01,-1.421712715542685714e+02
2.931372549019608181e+06,2.931372549019607976e-01,-1.454582503846202144e+02
2.936274509803921916e+06,2.936274509803921684e-01,-1.476436070474877624e+02
2.941176470588235650e+06,2.941176470588235392e-01,-1.476493805879788397e+02
2.946078431372549385e+06,2.946078431372549655e-01,-1.495856721516422283e+02
2.950980392156863119e+06,2.950980392156863363e-01,-1.538424179215288916e+02
2.955882352941176854e+06,2.955882352941177071e-01,-1.546002767333690997e+02
2.960784313725490589e+06,2.960784313725490779e-01,-1.453207392173974029e+02
2.965686274509804323e+06,2.965686274509804488e-01,-1.423407585465845102e+02
2.970588235294118058e+06,2.970588235294118196e-01,-1.398824784506826120e+02
2.975490196078431793e+06,2.975490196078431904e-01,-1.385080144956368713e+02
2.980392156862745527e+06,2.980392156862745612e-01,-1.405127894402831430e+02
2.985294117647059262e+06,2.985294117647059320e-01,-1.440020439278489448e+02
2.990196078431372996e+06,2.990196078431373028e-01,-1.444025516243989387e+02
2.995098039215686731e+06,2.995098039215686736e-01,-1.411010891106309373e+02
3.000000000000000466e+06,3.000000000000000444e-01,-1.414398782821242264e+02
3.004901960784314200e+06,3.004901960784314152e-01,-1.436432147882954951e+02
3.009803921568627935e+06,3.009803921568627860e-01,-1.486554290201202946e+02
3.014705882352941670e+06,3.014705882352941568e-01,-1.555234118389712989e+02
3.019607843137255404e+06,3.019607843137255276e-01,-1.469529589993332479e+02
3.024509803921569139e+06,3.024509803921568984e-01,-1.409111839286346708e+02
3.029411764705882873e+06,3.029411764705882693e-01,-1.383344372783799940e+02
3.034313725490196608e+06,3.034313725490196401e-01,-1.384867321394138742e+02
3.039215686274510343e+06,3.039215686274510109e-01,-1.396343596559824789e+02
3.044117647058824077e+06,3.044117647058823817e-01,-1.424848207627400711e+02
3.049019607843137812e+06,3.049019607843138080e-01,-1.441191473631173778e+02
3.053921568627451546e+06,3.053921568627451788e-01,-1.402278597262441053e+02
3.058823529411765281e+06,3.058823529411765496e-01,-1.428156691602922308e+02
3.063725490196079016e+06,3.063725490196079204e-01,-1.499359079562688066e+02
3.068627450980392750e+06,3.068627450980392912e-01,-1.474680401010070341e+02
3.073529411764706485e+06,3.073529411764706620e-01,-1.430097486730721528e+02
3.078431372549020220e+06,3.078431372549020328e-01,-1.438663766735853642e+02
3.083333333333333954e+06,3.083333333333334036e-01,-1.481741498904096943e+02
3.088235294117647689e+06,3.088235294117647745e-01,-1.446496802055564217e+02
3.093137254901961423e+06,3.093137254901961453e-01,-1.463275223164854140e+02
3.098039215686275158e+06,3.098039215686275161e-01,-1.461506531494079866e+02
3.102941176470588893e+06,3.102941176470588869e-01,-1.420488844890653297e+02
3.107843137254902627e+06,3.107843137254902577e-01,-1.435085699045554009e+02
3.112745098039216362e+06,3.112745098039216285e-01,-1.467238316483321228e+02
3.117647058823530097e+06,3.117647058823529993e-01,-1.525882993788738702e+02
3.122549019607843831e+06,3.122549019607843701e-01,-1.438377295769724640e+02
3.127450980392157566e+06,3.127450980392157409e-01,-1.404217471164470794e+02
3.132352941176471300e+06,3.132352941176471117e-01,-1.372350826798224261e+02
3.137254901960785035e+06,3.137254901960784825e-01,-1.339323048837858039e+02
3.142156862745098770e+06,3.142156862745098533e-01,-1.337461700253670642e+02
3.147058823529412504e+06,3.147058823529412241e-01,-1.361286205759591894e+02
3.151960784313726239e+06,3.151960784313726505e-01,-1.386684775190011862e+02
3.156862745098039974e+06,3.156862745098040213e-01,-1.425008364482930006e+02
3.161764705882353708e+06,3.161764705882353921e-01,-1.460551677134782551e+02
3.166666666666667443e+06,3.166666666666667629e-01,-1.502757374404678217e+02
3.171568627450981177e+06,3.171568627450981337e-01,-1.518694639118903069e+02
3.176470588235294912e+06,3.176470588235295045e-01,-1.533801929024181447e+02
3.181372549019608647e+06,3.181372549019608753e-01,-1.477647253737737287e+02
3.186274509803922381e+06,3.186274509803922461e-01,-1.356287856828245708e+02
3.191176470588236116e+06,3.191176470588236169e-01,-1.358682165728300220e+02
3.196078431372549850e+06,3.196078431372549877e-01,-1.430448210633108204e+02
3.200980392156863585e+06,3.200980392156863585e-01,-1.428831505444885579e+02
3.205882352941177320e+06,3.205882352941177293e-01,-1.396640493864349537e+02
3.210784313725490589e+06,3.210784313725490446e-01,-1.398375482329713577e+02
3.215686274509804323e+06,3.215686274509804154e-01,-1.446544622169440117e+02
3.220588235294118058e+06,3.220588235294117863e-01,-1.450721116906867394e+02
3.225490196078431793e+06,3.225490196078431571e-01,-1.414263083179216949e+02
3.230392156862745527e+06,3.230392156862745279e-01,-1.404803734575127976e+02
3.235294117647059262e+06,3.235294117647058987e-01,-1.380248292107582984e+02
3.240196078431372996e+06,3.240196078431373250e-01,-1.393585135341338059e+02
3.245098039215686731e+06,3.245098039215686958e-01,-1.483457522480424586e+02
3.250000000000000466e+06,3.250000000000000666e-01,-1.475255068903525739e+02
3.254901960784314200e+06,3.254901960784314374e-01,-1.405924068455699967e+02
3.259803921568627935e+06,3.259803921568628082e-01,-1.419092747624282538e+02
3.264705882352941670e+06,3.264705882352941790e-01,-1.435787372520702263e+02
3.269607843137255404e+06,3.269607843137255498e-01,-1.432388501776081853e+02
3.274509803921569139e+06,3.274509803921569207e-01,-1.406522562704199117e+02
3.279411764705882873e+06,3.279411764705882915e-01,-1.420398449542400385e+02
3.284313725490196608e+06,3.284313725490196623e-01,-1.476856372254434859e+02
3.289215686274510343e+06,3.289215686274510331e-01,-1.440005612768424044e+02
3.294117647058824077e+06,3.294117647058824039e-01,-1.413568932799607296e+02
3.299019607843137812e+06,3.299019607843137747e-01,-1.460397426219629438e+02
3.303921568627451546e+06,3.303921568627451455e-01,-1.439024026575040978e+02
3.308823529411765281e+06,3.308823529411765163e-01,-1.431585367581066919e+02
3.313725490196079016e+06,3.313725490196078871e-01,-1.489584631790283993e+02
3.318627450980392750e+06,3.318627450980392579e-01,-1.434265533577199392e+02
3.323529411764706485e+06,3.323529411764706287e-01,-1.369946096841752023e+02
3.328431372549020220e+06,3.328431372549019995e-01,-1.476833326569467033e+02
3.333333333333333954e+06,3.333333333333333703e-01,-1.350078365313431732e+02
3.338235294117647689e+06,3.338235294117647411e-01,-1.349815322275767642e+02
3.343137254901961423e+06,3.343137254901961675e-01,-1.429394276879616541e+02
3.348039215686275158e+06,3.348039215686275383e-01,-1.446725580746433764e+02
3.352941176470588893e+06,3.352941176470589091e-01,-1.444500663712095729e+02
3.357843137254902627e+06,3.357843137254902799e-01,-1.486405700221766324e+02
3.362745098039216362e+06,3.362745098039216507e-01,-1.590130875412952491e+02
3.367647058823530097e+06,3.367647058823530215e-01,-1.429209883407608288e+02
3.372549019607843831e+06,3.372549019607843923e-01,-1.367547056507577850e+02
3.377450980392157566e+06,3.377450980392157631e-01,-1.370372336283274137e+02
3.382352941176471300e+06,3.382352941176471339e-01,-1.409341851912305401e+02
3.387254901960785035e+06,3.387254901960785047e-01,-1.466837225340246960e+02
3.392156862745098770e+06,3.392156862745098755e-01,-1.470427212145410181e+02
3.397058823529412504e+06,3.397058823529412463e-01,-1.712209753430074102e+02
3.401960784313726239e+06,3.401960784313726172e-01,-1.420409256206067710e+02
3.406862745098039974e+06,3.406862745098039880e-01,-1.422002736838094563e+02
3.411764705882353708e+06,3.411764705882353588e-01,-1.435715137994545501e+02
3.416666666666667443e+06,3.416666666666667296e-01,-1.572564440871465479e+02
3.421568627450981177e+06,3.421568627450981004e-01,-1.370610136337127187e+02
3.426470588235294912e+06,3.426470588235294712e-01,-1.364898889768231243e+02
3.431372549019608647e+06,3.431372549019608420e-01,-1.385566284100642349e+02
3.436274509803922381e+06,3.436274509803922128e-01,-1.465136356569822453e+02
3.441176470588236116e+06,3.441176470588236391e-01,-1.440096725520288032e+02
3.446078431372549850e+06,3.446078431372550099e-01,-1.447110495422041367e+02
3.450980392156863585e+06,3.450980392156863807e-01,-1.544551621533194634e+02
3.455882352941177320e+06,3.455882352941177516e-01,-1.444921423837378711e+02
3.460784313725491054e+06,3.460784313725491224e-01,-1.365744932063583121e+02
3.465686274509804789e+06,3.465686274509804932e-01,-1.371463415227561597e+02
3.470588235294118524e+06,3.470588235294118640e-01,-1.411360620621902058e+02
3.475490196078432258e+06,3.475490196078432348e-01,-1.472240258572262519e+02
3.480392156862745993e+06,3.480392156862746056e-01,-1.442933001764105256e+02
3.485294117647059727e+06,3.485294117647059764e-01,-1.464873960914068221e+02
3.490196078431372996e+06,3.490196078431372917e-01,-1.619660233850154327e+02
3.495098039215686731e+06,3.495098039215686625e-01,-1.532388369831795956e+02
3.500000000000000466e+06,3.500000000000000333e-01,-1.480652694144783368e+02
3.504901960784314200e+06,3.504901960784314041e-01,-1.453202097650262772e+02
3.509803921568627935e+06,3.509803921568627749e-01,-1.416591524956137675e+02
3.514705882352941670e+06,3.514705882352941457e-01,-1.442277727500125764e+02
3.519607843137255404e+06,3.519607843137255165e-01,-1.487546245186507008e+02
3.524509803921569139e+06,3.524509803921568873e-01,-1.439322374372924003e+02
3.529411764705882873e+06,3.529411764705883137e-01,-1.364434098471018046e+02
3.534313725490196608e+06,3.534313725490196845e-01,-1.363991807955329989e+02
3.539215686274510343e+06,3.539215686274510553e-01,-1.352067880580178780e+02
3.544117647058824077e+06,3.544117647058824261e-01,-1.380942059508323609e+02
3.549019607843137812e+06,3.549019607843137969e-01,-1.426431662203370934e+02
3.553921568627451546e+06,3.553921568627451677e-01,-1.380935369376088602e+02
3.558823529411765281e+06,3.558823529411765385e-01,-1.348643720547857754e+02
3.563725490196079016e+06,3.563725490196079093e-01,-1.358595261886821106e+02
3.568627450980392750e+06,3.568627450980392801e-01,-1.392627146037613102e+02
3.573529411764706485e+06,3.573529411764706509e-01,-1.490259148105264160e+02
3.578431372549020220e+06,3.578431372549020217e-01,-1.436299358354319224e+02
3.583333333333333954e+06,3.583333333333333925e-01,-1.424624299684410857e+02
3.588235294117647689e+06,3.588235294117647634e-01,-1.379104180858393818e+02
3.593137254901961423e+06,3.593137254901961342e-01,-1.397922810416122559e+02
3.598039215686275158e+06,3.598039215686275050e-01,-1.444912813044282700e+02
3.602941176470588893e+06,3.602941176470588758e-01,-1.427576201849703921e+02
3.607843137254902627e+06,3.607843137254902466e-01,-1.404891854278412779e+02
3.612745098039216362e+06,3.612745098039216174e-01,-1.460386759674864265e+02
3.617647058823530097e+06,3.617647058823529882e-01,-1.567205417877405011e+02
3.622549019607843831e+06,3.622549019607843590e-01,-1.468225436503417995e+02
3.627450980392157566e+06,3.627450980392157298e-01,-1.417751276827130198e+02
3.632352941176471300e+06,3.632352941176471561e-01,-1.376051021370475951e+02
3.637254901960785035e+06,3.637254901960785269e-01,-1.356456411620559095e+02
3.642156862745098770e+06,3.642156862745098977e-01,-1.416081437298740582e+02
3.647058823529412504e+06,3.647058823529412686e-01,-1.429026334978721593e+02
3.651960784313726239e+06,3.651960784313726394e-01,-1.477592082061365772e+02
3.656862745098039974e+06,3.656862745098040102e-01,-1.397793337968685421e+02
3.661764705882353708e+06,3.661764705882353810e-01,-1.430152581256615747e+02
3.666666666666667443e+06,3.666666666666667518e-01,-1.539752030645595084e+02
3.671568627450981177e+06,3.671568627450981226e-01,-1.431084139153010710e+02
3.676470588235294912e+06,3.676470588235294934e-01,-1.381953583821284610e+02
3.681372549019608647e+06,3.681372549019608642e-01,-1.418133632995274809e+02
3.686274509803922381e+06,3.686274509803922350e-01,-1.425436850435664553e+02
3.691176470588236116e+06,3.691176470588236058e-01,-1.431930805564006164e+02
3.696078431372549850e+06,3.696078431372549766e-01,-1.349914598606158904e+02
3.700980392156863585e+06,3.700980392156863474e-01,-1.415518787639886114e+02
3.705882352941177320e+06,3.705882352941177182e-01,-1.436700113192410981e+02
3.710784313725491054e+06,3.710784313725490891e-01,-1.425616101416379706e+02
3.715686274509804789e+06,3.715686274509804599e-01,-1.457169340389607441e+02
3.720588235294118524e+06,3.720588235294118307e-01,-1.480490911891633630e+02
3.725490196078432258e+06,3.725490196078432015e-01,-1.428690486293735091e+02
3.730392156862745993e+06,3.730392156862745723e-01,-1.455615408099833417e+02
3.735294117647059727e+06,3.735294117647059986e-01,-1.380625769279501185e+02
3.740196078431373462e+06,3.740196078431373694e-01,-1.382860577463078187e+02
3.745098039215687197e+06,3.745098039215687402e-01,-1.403307655376020762e+02
3.750000000000000931e+06,3.750000000000001110e-01,-1.434770752144674191e+02
3.754901960784314666e+06,3.754901960784314818e-01,-1.449825988194037905e+02
3.759803921568628401e+06,3.759803921568628526e-01,-1.421585406151017139e+02
3.764705882352941670e+06,3.764705882352941679e-01,-1.393525781551034015e+02
3.769607843137255404e+06,3.769607843137255387e-01,-1.363085396772740978e+02
3.774509803921569139e+06,3.774509803921569095e-01,-1.333501994996353517e+02
3.779411764705882873e+06,3.779411764705882804e-01,-1.501161213063243736e+02
3.784313725490196608e+06,3.784313725490196512e-01,-1.355926341812463249e+02
3.789215686274510343e+06,3.789215686274510220e-01,-1.428326915179956984e+02
3.794117647058824077e+06,3.794117647058823928e-01,-1.426398784205034360e+02
3.799019607843137812e+06,3.799019607843137636e-01,-1.428904391616330543e+02
3.803921568627451546e+06,3.803921568627451344e-01,-1.452745310959711560e+02
3.808823529411765281e+06,3.808823529411765052e-01,-1.435983970087793011e+02
3.813725490196079016e+06,3.813725490196078760e-01,-1.439791334367812112e+02
3.818627450980392750e+06,3.818627450980393023e-01,-1.467901877524209340e+02
3.823529411764706485e+06,3.823529411764706731e-01,-1.368753104565788021e+02
3.828431372549020220e+06,3.828431372549020439e-01,-1.373786944563755412e+02
3.833333333333333954e+06,3.833333333333334147e-01,-1.388931745042716841e+02
3.838235294117647689e+06,3.838235294117647856e-01,-1.405589358413656669e+02
3.843137254901961423e+06,3.843137254901961564e-01,-1.409219553970409606e+02
3.848039215686275158e+06,3.848039215686275272e-01,-1.383547765594319685e+02
3.852941176470588893e+06,3.852941176470588980e-01,-1.373636386771381979e+02
3.857843137254902627e+06,3.857843137254902688e-01,-1.426200733814838486e+02
3.862745098039216362e+06,3.862745098039216396e-01,-1.482173716839082829e+02
3.867647058823530097e+06,3.867647058823530104e-01,-1.427723084971678702e+02
3.872549019607843831e+06,3.872549019607843812e-01,-1.386521988670665166e+02
3.877450980392157566e+06,3.877450980392157520e-01,-1.383981125429724841e+02
3.882352941176471300e+06,3.882352941176471228e-01,-1.394054862049898986e+02
3.887254901960785035e+06,3.887254901960784936e-01,-1.498696784278413361e+02
3.892156862745098770e+06,3.892156862745098644e-01,-1.426387848889339978e+02
3.897058823529412504e+06,3.897058823529412352e-01,-1.390195621280593343e+02
3.901960784313726239e+06,3.901960784313726061e-01,-1.375114972266115956e+02
3.906862745098039974e+06,3.906862745098039769e-01,-1.406295504625742296e+02
3.911764705882353708e+06,3.911764705882353477e-01,-1.436925200677351313e+02
3.916666666666667443e+06,3.916666666666667185e-01,-1.406087124886237802e+02
3.921568627450981177e+06,3.921568627450981448e-01,-1.371722942405069716e+02
3.926470588235294912e+06,3.926470588235295156e-01,-1.396383909882483181e+02
3.931372549019608647e+06,3.931372549019608864e-01,-1.413073696273294217e+02
3.936274509803922381e+06,3.936274509803922572e-01,-1.382284054965287794e+02
3.941176470588236116e+06,3.941176470588236280e-01,-1.371590141409062937e+02
3.946078431372549850e+06,3.946078431372549988e-01,-1.421036762086852150e+02
3.950980392156863585e+06,3.950980392156863696e-01,-1.478329524523806242e+02
3.955882352941177320e+06,3.955882352941177404e-01,-1.417737655855496257e+02
3.960784313725491054e+06,3.960784313725491113e-01,-1.403189817535912027e+02
3.965686274509804789e+06,3.965686274509804821e-01,-1.517648265850084215e+02
3.970588235294118524e+06,3.970588235294118529e-01,-1.448101412048484633e+02
3.975490196078432258e+06,3.975490196078432237e-01,-1.406237863920117377e+02
3.980392156862745993e+06,3.980392156862745945e-01,-1.383077516172210721e+02
3.985294117647059727e+06,3.985294117647059653e-01,-1.362270644475232473e+02
3.990196078431373462e+06,3.990196078431373361e-01,-1.381813274605687809e+02
3.995098039215687197e+06,3.995098039215687069e-01,-1.424072768691262638e+02
4.000000000000000931e+06,4.000000000000000777e-01,-1.336931371446839591e+02
4.004901960784314666e+06,4.004901960784314485e-01,-1.362777191616330583e+02
4.009803921568628401e+06,4.009803921568628193e-01,-1.417474125737862209e+02
4.014705882352942135e+06,4.014705882352941901e-01,-1.445638823691790549e+02
4.019607843137255870e+06,4.019607843137255609e-01,-1.410003259287881576e+02
4.024509803921569604e+06,4.024509803921569873e-01,-1.462861553114143760e+02
4.029411764705883339e+06,4.029411764705883581e-01,-1.461272696128029907e+02
4.034313725490197074e+06,4.034313725490197289e-01,-1.420632262235567964e+02
4.039215686274510808e+06,4.039215686274510997e-01,-1.403559959812034776e+02
4.044117647058824077e+06,4.044117647058824150e-01,-1.414350952919282918e+02
4.049019607843137812e+06,4.049019607843137858e-01,-1.450794211857410687e+02
4.053921568627451546e+06,4.053921568627451566e-01,-1.408522397811705957e+02
4.058823529411765281e+06,4.058823529411765274e-01,-1.372797275440742055e+02
4.063725490196079016e+06,4.063725490196078982e-01,-1.382975269717333617e+02
4.068627450980392750e+06,4.068627450980392690e-01,-1.376508593219171246e+02
4.073529411764706485e+06,4.073529411764706398e-01,-1.422083013111339085e+02
4.078431372549020220e+06,4.078431372549020106e-01,-1.427428904912308383e+02
4.083333333333333954e+06,4.083333333333333814e-01,-1.422090085992549859e+02
4.088235294117647689e+06,4.088235294117647523e-01,-1.407214506097643039e+02
4.093137254901961423e+06,4.093137254901961231e-01,-1.378382223613605788e+02
4.098039215686275158e+06,4.098039215686274939e-01,-1.352947143816885784e+02
4.102941176470588893e+06,4.102941176470588647e-01,-1.369641725458678820e+02
4.107843137254902627e+06,4.107843137254902355e-01,-1.417263885922967006e+02
4.112745098039216362e+06,4.112745098039216618e-01,-1.493457641928514761e+02
4.117647058823530097e+06,4.117647058823530326e-01,-1.395588630758024067e+02
4.122549019607843831e+06,4.122549019607844034e-01,-1.359930728320417472e+02
4.127450980392157566e+06,4.127450980392157742e-01,-1.358726776576188797e+02
4.132352941176471300e+06,4.132352941176471450e-01,-1.433309977225602267e+02
4.137254901960785035e+06,4.137254901960785158e-01,-1.395681495386195365e+02
4.142156862745098770e+06,4.142156862745098866e-01,-1.439467885765716062e+02
4.147058823529412504e+06,4.147058823529412575e-01,-1.468683796086748146e+02
4.151960784313726239e+06,4.151960784313726283e-01,-1.503101996590529552e+02
4.156862745098039974e+06,4.156862745098039991e-01,-1.521846160766660887e+02
4.161764705882353708e+06,4.161764705882353699e-01,-1.417090068896118851e+02
4.166666666666667443e+06,4.166666666666667407e-01,-1.404844934919826187e+02
4.171568627450981177e+06,4.171568627450981115e-01,-1.479486174871129549e+02
4.176470588235294912e+06,4.176470588235294823e-01,-1.387968084622850427e+02
4.181372549019608647e+06,4.181372549019608531e-01,-1.349958481069141953e+02
4.186274509803922381e+06,4.186274509803922239e-01,-1.358942931810311165e+02
4.191176470588236116e+06,4.191176470588235947e-01,-1.494225708015104885e+02
4.196078431372549385e+06,4.196078431372549655e-01,-1.387149431775935966e+02
4.200980392156863585e+06,4.200980392156863363e-01,-1.366061404956266472e+02
4.205882352941176854e+06,4.205882352941177071e-01,-1.359859339072752675e+02
4.210784313725491054e+06,4.210784313725490779e-01,-1.359602825933384338e+02
4.215686274509804323e+06,4.215686274509804488e-01,-1.394676049162953575e+02
4.220588235294118524e+06,4.220588235294118751e-01,-1.438226148040043029e+02
4.225490196078431793e+06,4.225490196078431904e-01,-1.397769646398405996e+02
4.230392156862745993e+06,4.230392156862746167e-01,-1.457843142932775891e+02
4.235294117647059262e+06,4.235294117647059320e-01,-1.400557632482386907e+02
4.240196078431373462e+06,4.240196078431373583e-01,-1.429521713173282933e+02
4.245098039215686731e+06,4.245098039215686736e-01,-1.523038354276949633e+02
4.250000000000000931e+06,4.250000000000000999e-01,-1.393929672334654981e+02
4.254901960784314200e+06,4.254901960784314152e-01,-1.389807363334471972e+02
4.259803921568628401e+06,4.259803921568628415e-01,-1.455153173685225170e+02
4.264705882352941670e+06,4.264705882352941568e-01,-1.387084298706174650e+02
4.269607843137255870e+06,4.269607843137255832e-01,-1.451875555541758160e+02
4.274509803921569139e+06,4.274509803921568984e-01,-1.442113990657815066e+02
4.279411764705883339e+06,4.279411764705883248e-01,-1.371218643524163951e+02
4.284313725490196608e+06,4.284313725490196401e-01,-1.371394453519776562e+02
4.289215686274510808e+06,4.289215686274510664e-01,-1.482151508091682786e+02
4.294117647058824077e+06,4.294117647058823817e-01,-1.523570238888184747e+02
4.299019607843138278e+06,4.299019607843138080e-01,-1.399139360061115838e+02
4.303921568627451546e+06,4.303921568627451788e-01,-1.386366244473109361e+02
4.308823529411765747e+06,4.308823529411765496e-01,-1.416730306130921520e+02
4.313725490196079016e+06,4.313725490196079204e-01,-1.423314637227393007e+02
4.318627450980393216e+06,4.318627450980393467e-01,-1.454955378184548067e+02
4.323529411764706485e+06,4.323529411764706620e-01,-1.472732774258558379e+02
4.328431372549020685e+06,4.328431372549020884e-01,-1.375221699165849145e+02
4.333333333333333954e+06,4.333333333333334036e-01,-1.388110313416228507e+02
4.338235294117648154e+06,4.338235294117648300e-01,-1.430759428508581266e+02
4.343137254901961423e+06,4.343137254901961453e-01,-1.464500073570689267e+02
4.348039215686275624e+06,4.348039215686275716e-01,-1.310633100025407600e+02
4.352941176470588893e+06,4.352941176470588869e-01,-1.295843763181419490e+02
4.357843137254903093e+06,4.357843137254903132e-01,-1.364767489164679262e+02
4.362745098039216362e+06,4.362745098039216285e-01,-1.419784457636148716e+02
4.367647058823530562e+06,4.367647058823530548e-01,-1.384786044401761842e+02
4.372549019607843831e+06,4.372549019607843701e-01,-1.417873278249952307e+02
4.377450980392158031e+06,4.377450980392157964e-01,-1.439098732641552658e+02
4.382352941176471300e+06,4.382352941176471117e-01,-1.387431925511692725e+02
4.387254901960785501e+06,4.387254901960785380e-01,-1.334976833093296307e+02
4.392156862745098770e+06,4.392156862745098533e-01,-1.353658801549610473e+02
4.397058823529412970e+06,4.397058823529412797e-01,-1.467548738662194410e+02
4.401960784313726239e+06,4.401960784313726505e-01,-1.361087954974990737e+02
4.406862745098040439e+06,4.406862745098040213e-01,-1.346786573975119836e+02
4.411764705882353708e+06,4.411764705882353921e-01,-1.371064640931108158e+02
4.416666666666667908e+06,4.416666666666668184e-01,-1.365301268745999153e+02
4.421568627450981177e+06,4.421568627450981337e-01,-1.388363043759993332e+02
4.426470588235295378e+06,4.426470588235295600e-01,-1.428293610318841615e+02
4.431372549019608647e+06,4.431372549019608753e-01,-1.379641512101052001e+02
4.436274509803922847e+06,4.436274509803923016e-01,-1.398707418215112739e+02
4.441176470588236116e+06,4.441176470588236169e-01,-1.377613577448105389e+02
4.446078431372550316e+06,4.446078431372550432e-01,-1.350913269703738706e+02
4.450980392156863585e+06,4.450980392156863585e-01,-1.356819105037290853e+02
4.455882352941177785e+06,4.455882352941177849e-01,-1.397464677125971093e+02
4.460784313725491054e+06,4.460784313725491002e-01,-1.440910073750210074e+02
4.465686274509804323e+06,4.465686274509804154e-01,-1.463707187485513828e+02
4.470588235294118524e+06,4.470588235294118418e-01,-1.521406395953712263e+02
4.475490196078431793e+06,4.475490196078431571e-01,-1.497086696408989894e+02
4.480392156862745993e+06,4.480392156862745834e-01,-1.452059706897325952e+02
4.485294117647059262e+06,4.485294117647058987e-01,-1.369988122211161112e+02
4.490196078431373462e+06,4.490196078431373250e-01,-1.394663160960799360e+02
4.495098039215686731e+06,4.495098039215686958e-01,-1.298229833729892562e+02
4.500000000000000931e+06,4.500000000000000666e-01,-1.308660314338389412e+02
4.504901960784314200e+06,4.504901960784314374e-01,-1.366458317482990878e+02
4.509803921568628401e+06,4.509803921568628637e-01,-1.343423174984515072e+02
4.514705882352941670e+06,4.514705882352941790e-01,-1.360522007275574765e+02
4.519607843137255870e+06,4.519607843137256054e-01,-1.367332737383989354e+02
4.524509803921569139e+06,4.524509803921569207e-01,-1.376691551331009862e+02
4.529411764705883339e+06,4.529411764705883470e-01,-1.417278934338756642e+02
4.534313725490196608e+06,4.534313725490196623e-01,-1.585858455858655418e+02
4.539215686274510808e+06,4.539215686274510886e-01,-1.478272428241815817e+02
4.544117647058824077e+06,4.544117647058824039e-01,-1.411717971725477696e+02
4.549019607843138278e+06,4.549019607843138302e-01,-1.420532775297164108e+02
4.553921568627451546e+06,4.553921568627451455e-01,-1.502222618277839956e+02
4.558823529411765747e+06,4.558823529411765718e-01,-1.550792575969070413e+02
4.563725490196079016e+06,4.563725490196078871e-01,-1.471469924175390247e+02
4.568627450980393216e+06,4.568627450980393134e-01,-1.499134825562050537e+02
4.573529411764706485e+06,4.573529411764706287e-01,-1.494389289493229853e+02
4.578431372549020685e+06,4.578431372549020550e-01,-1.421259889149422406e+02
4.583333333333333954e+06,4.583333333333333703e-01,-1.335956853247887182e+02
4.588235294117648154e+06,4.588235294117647967e-01,-1.351888411410947981e+02
4.593137254901961423e+06,4.593137254901961675e-01,-1.462730912098942895e+02
4.598039215686275624e+06,4.598039215686275383e-01,-1.481458677710258200e+02
4.602941176470588893e+06,4.602941176470589091e-01,-1.509589821429326264e+02
4.607843137254903093e+06,4.607843137254903354e-01,-1.447690824654316373e+02
4.612745098039216362e+06,4.612745098039216507e-01,-1.379503678376430003e+02
4.617647058823530562e+06,4.617647058823530770e-01,-1.372991786824004521e+02
4.622549019607843831e+06,4.622549019607843923e-01,-1.389739076121248331e+02
4.627450980392158031e+06,4.627450980392158186e-01,-1.415713191721755777e+02
4.632352941176471300e+06,4.632352941176471339e-01,-1.351813271280761342e+02
4.637254901960785501e+06,4.637254901960785602e-01,-1.304092501900998968e+02
4.642156862745098770e+06,4.642156862745098755e-01,-1.274992916392929203e+02
4.647058823529412970e+06,4.647058823529413019e-01,-1.305175429153080984e+02
4.651960784313726239e+06,4.651960784313726172e-01,-1.433368491135111640e+02
4.656862745098040439e+06,4.656862745098040435e-01,-1.419490452045202744e+02
4.661764705882353708e+06,4.661764705882353588e-01,-1.382210053314576612e+02
4.666666666666667908e+06,4.666666666666667851e-01,-1.397575641309193202e+02
4.671568627450981177e+06,4.671568627450981004e-01,-1.399555343941678984e+02
4.676470588235295378e+06,4.676470588235295267e-01,-1.395065266808276476e+02
4.681372549019608647e+06,4.681372549019608420e-01,-1.411574958834637243e+02
4.686274509803922847e+06,4.686274509803922683e-01,-1.426119810425695960e+02
4.691176470588236116e+06,4.691176470588236391e-01,-1.399753562101235786e+02
4.696078431372550316e+06,4.696078431372550099e-01,-1.420060824127558021e+02
4.700980392156863585e+06,4.700980392156863807e-01,-1.434011873660643062e+02
4.705882352941177785e+06,4.705882352941177516e-01,-1.438163190142083465e+02
4.710784313725491054e+06,4.710784313725491224e-01,-1.362350488072783321e+02
4.715686274509805255e+06,4.715686274509805487e-01,-1.390527576114773467e+02
4.720588235294118524e+06,4.720588235294118640e-01,-1.432238597266316731e+02
4.725490196078432724e+06,4.725490196078432903e-01,-1.487606808428170950e+02
4.730392156862745993e+06,4.730392156862746056e-01,-1.421266022848985244e+02
4.735294117647060193e+06,4.735294117647060319e-01,-1.499864993581402359e+02
4.740196078431373462e+06,4.740196078431373472e-01,-1.431674091658184693e+02
4.745098039215686731e+06,4.745098039215686625e-01,-1.386333849508499441e+02
4.750000000000000931e+06,4.750000000000000888e-01,-1.363803131642348490e+02
4.754901960784314200e+06,4.754901960784314041e-01,-1.406664328683424117e+02
4.759803921568628401e+06,4.759803921568628304e-01,-1.439556847520969427e+02
4.764705882352941670e+06,4.764705882352941457e-01,-1.483060373896535395e+02
4.769607843137255870e+06,4.769607843137255720e-01,-1.448828259780375731e+02
4.774509803921569139e+06,4.774509803921568873e-01,-1.416434128164119102e+02
4.779411764705883339e+06,4.779411764705883137e-01,-1.391295830904102786e+02
4.784313725490196608e+06,4.784313725490196845e-01,-1.451649020555232141e+02
4.789215686274510808e+06,4.789215686274510553e-01,-1.348549602109195007e+02
4.794117647058824077e+06,4.794117647058824261e-01,-1.315657137531062233e+02
4.799019607843138278e+06,4.799019607843138524e-01,-1.294826498222152793e+02
4.803921568627451546e+06,4.803921568627451677e-01,-1.317634014500059152e+02
4.808823529411765747e+06,4.808823529411765940e-01,-1.375573997428860764e+02
4.813725490196079016e+06,4.813725490196079093e-01,-1.397147903779449791e+02
4.818627450980393216e+06,4.818627450980393356e-01,-1.397784606638170430e+02
4.823529411764706485e+06,4.823529411764706509e-01,-1.514313783374192894e+02
4.828431372549020685e+06,4.828431372549020772e-01,-1.378442029726190583e+02
4.833333333333333954e+06,4.833333333333333925e-01,-1.362826348915646122e+02
4.838235294117648154e+06,4.838235294117648189e-01,-1.369027335516979065e+02
4.843137254901961423e+06,4.843137254901961342e-01,-1.407387138620128439e+02
4.848039215686275624e+06,4.848039215686275605e-01,-1.417328281923434474e+02
4.852941176470588893e+06,4.852941176470588758e-01,-1.328687569741903758e+02
4.857843137254903093e+06,4.857843137254903021e-01,-1.285343821476773485e+02
4.862745098039216362e+06,4.862745098039216174e-01,-1.309794054432647101e+02
4.867647058823530562e+06,4.867647058823530437e-01,-1.359666240482177670e+02
4.872549019607843831e+06,4.872549019607843590e-01,-1.427564713028981487e+02
4.877450980392158031e+06,4.877450980392157853e-01,-1.641557351439273305e+02
4.882352941176471300e+06,4.882352941176471561e-01,-1.417422186713594954e+02
4.887254901960785501e+06,4.887254901960785269e-01,-1.343508217347682034e+02
4.892156862745098770e+06,4.892156862745098977e-01,-1.363399558878071787e+02
4.897058823529412970e+06,4.897058823529413241e-01,-1.418211771770353948e+02
4.901960784313726239e+06,4.901960784313726394e-01,-1.412308389922080494e+02
4.906862745098040439e+06,4.906862745098040657e-01,-1.396334402963128980e+02
4.911764705882353708e+06,4.911764705882353810e-01,-1.498348399219360090e+02
4.916666666666667908e+06,4.916666666666668073e-01,-1.420089409288845843e+02
4.921568627450981177e+06,4.921568627450981226e-01,-1.372197923660399397e+02
4.926470588235295378e+06,4.926470588235295489e-01,-1.368232036228068580e+02
4.931372549019608647e+06,4.931372549019608642e-01,-1.398667953331190290e+02
4.936274509803922847e+06,4.936274509803922905e-01,-1.295538941134648212e+02
4.941176470588236116e+06,4.941176470588236058e-01,-1.321391283051807193e+02
4.946078431372550316e+06,4.946078431372550321e-01,-1.365712489766438580e+02
4.950980392156863585e+06,4.950980392156863474e-01,-1.319446372274369139e+02
4.955882352941177785e+06,4.955882352941177738e-01,-1.289524102125188278e+02
4.960784313725491054e+06,4.960784313725490891e-01,-1.357225194129151760e+02
4.965686274509805255e+06,4.965686274509805154e-01,-1.353410831927787115e+02
4.970588235294118524e+06,4.970588235294118307e-01,-1.350004017432785872e+02
4.975490196078432724e+06,4.975490196078432570e-01,-1.348198341667570617e+02
4.980392156862745993e+06,4.980392156862745723e-01,-1.338752707573776775e+02
4.985294117647060193e+06,4.985294117647059986e-01,-1.398403398161271980e+02
4.990196078431373462e+06,4.990196078431373694e-01,-1.385903991325909033e+02
4.995098039215687662e+06,4.995098039215687402e-01,-6.261147637823896162e+01
5.000000000000000931e+06,5.000000000000001110e-01,-4.675234839393682051e+01
5.004901960784315132e+06,5.004901960784314818e-01,-4.228246069519905603e+01
5.009803921568628401e+06,5.009803921568628526e-01,-4.682507111164931501e+01
5.014705882352942601e+06,5.014705882352942234e-01,-6.280255903806768458e+01
5.019607843137255870e+06,5.019607843137255943e-01,-1.428995601309801771e+02
5.024509803921569139e+06,5.024509803921569651e-01,-1.336267569519511937e+02
5.029411764705883339e+06,5.029411764705883359e-01,-1.418048925210130733e+02
5.034313725490196608e+06,5.034313725490197067e-01,-1.397287900083405248e+02
5.039215686274510808e+06,5.039215686274510775e-01,-1.444094664458138766e+02
5.044117647058824077e+06,5.044117647058824483e-01,-1.382199089863025847e+02
5.049019607843138278e+06,5.049019607843138191e-01,-1.483048593847379948e+02
5.053921568627451546e+06,5.053921568627451899e-01,-1.455519413808884792e+02
5.058823529411765747e+06,5.058823529411765607e-01,-1.439033432640936212e+02
5.063725490196079016e+06,5.063725490196079315e-01,-1.437847688298503783e+02
5.068627450980393216e+06,5.068627450980393023e-01,-1.435528786812020314e+02
5.073529411764706485e+06,5.073529411764706731e-01,-1.407370450241403148e+02
5.078431372549020685e+06,5.078431372549020439e-01,-1.430980726993932990e+02
5.083333333333333954e+06,5.083333333333334147e-01,-1.438470165864428623e+02
5.088235294117648154e+06,5.088235294117647856e-01,-1.452443389568568932e+02
5.093137254901961423e+06,5.093137254901961564e-01,-1.425108862477853506e+02
5.098039215686275624e+06,5.098039215686275272e-01,-1.395468858051956715e+02
5.102941176470588893e+06,5.102941176470588980e-01,-1.360024175431965432e+02
5.107843137254903093e+06,5.107843137254902688e-01,-1.385830811188661187e+02
5.112745098039216362e+06,5.112745098039216396e-01,-1.439491582963683243e+02
5.117647058823530562e+06,5.117647058823530104e-01,-1.356786052210132141e+02
5.122549019607843831e+06,5.122549019607843812e-01,-1.315365039405347432e+02
5.127450980392158031e+06,5.127450980392157520e-01,-1.372092565415839829e+02
5.132352941176471300e+06,5.132352941176471228e-01,-1.331208263783768189e+02
5.137254901960785501e+06,5.137254901960786047e-01,-1.335876806635771175e+02
5.142156862745098770e+06,5.142156862745098644e-01,-1.355796984294046013e+02
5.147058823529412970e+06,5.147058823529413463e-01,-1.485694185289690950e+02
5.151960784313726239e+06,5.151960784313726061e-01,-1.394462468651202016e+02
5.156862745098040439e+06,5.156862745098040879e-01,-1.406984706373948484e+02
5.161764705882353708e+06,5.161764705882353477e-01,-1.392910057174569829e+02
5.166666666666667908e+06,5.166666666666668295e-01,-1.412827029206507348e+02
5.171568627450981177e+06,5.171568627450980893e-01,-1.395661673333437705e+02
5.176470588235295378e+06,5.176470588235295711e-01,-1.397124717374061902e+02
5.181372549019608647e+06,5.181372549019608309e-01,-1.405291426792044547e+02
5.186274509803922847e+06,5.186274509803923127e-01,-1.461476272796277271e+02
5.191176470588236116e+06,5.191176470588235725e-01,-1.485313414094806319e+02
5.196078431372550316e+06,5.196078431372550543e-01,-1.399056445733816929e+02
5.200980392156863585e+06,5.200980392156863141e-01,-1.368073230653891699e+02
5.205882352941177785e+06,5.205882352941177960e-01,-1.385183410653230283e+02
5.210784313725491054e+06,5.210784313725490557e-01,-1.430671663730742011e+02
5.215686274509805255e+06,5.215686274509805376e-01,-1.425985783064469956e+02
5.220588235294118524e+06,5.220588235294117974e-01,-1.364202230168546066e+02
5.225490196078432724e+06,5.225490196078432792e-01,-1.383839109021699016e+02
5.230392156862745993e+06,5.230392156862746500e-01,-1.405044223986081420e+02
5.235294117647060193e+06,5.235294117647060208e-01,-1.396706589527341293e+02
5.240196078431373462e+06,5.240196078431373916e-01,-1.395711045744465935e+02
5.245098039215687662e+06,5.245098039215687624e-01,-1.536290953522692462e+02
5.250000000000000931e+06,5.250000000000001332e-01,-1.416193541234617044e+02
5.254901960784315132e+06,5.254901960784315040e-01,-1.410004870880444798e+02
5.259803921568628401e+06,5.259803921568628748e-01,-1.412060153838470171e+02
5.264705882352942601e+06,5.264705882352942456e-01,-1.564247850235769874e+02
5.269607843137255870e+06,5.269607843137256165e-01,-1.447698359092047156e+02
5.274509803921570070e+06,5.274509803921569873e-01,-1.408174743683929648e+02
5.279411764705883339e+06,5.279411764705883581e-01,-1.368939736964752285e+02
5.284313725490197539e+06,5.284313725490197289e-01,-1.317722955243528986e+02
5.289215686274510808e+06,5.289215686274510997e-01,-1.313451991858228780e+02
5.294117647058825009e+06,5.294117647058824705e-01,-1.341699869760801107e+02
5.299019607843138278e+06,5.299019607843138413e-01,-1.302345195253378165e+02
5.303921568627451546e+06,5.303921568627451011e-01,-1.314922549455976650e+02
5.308823529411765747e+06,5.308823529411765829e-01,-1.342460244767113977e+02
5.313725490196079016e+06,5.313725490196079537e-01,-1.521049577292536128e+02
5.318627450980393216e+06,5.318627450980393245e-01,-1.402520254855744213e+02
5.323529411764706485e+06,5.323529411764706953e-01,-1.383800711804209413e+02
5.328431372549020685e+06,5.328431372549020661e-01,-1.364385053124387923e+02
5.333333333333333954e+06,5.333333333333334370e-01,-1.335464828092468679e+02
5.338235294117648154e+06,5.338235294117648078e-01,-1.338905343729798005e+02
5.343137254901961423e+06,5.343137254901961786e-01,-1.382721184446775169e+02
5.348039215686275624e+06,5.348039215686275494e-01,-1.355659320717930711e+02
5.352941176470588893e+06,5.352941176470589202e-01,-1.378845854026199618e+02
5.357843137254903093e+06,5.357843137254902910e-01,-1.429327127811918672e+02
5.362745098039216362e+06,5.362745098039216618e-01,-1.343314531104938396e+02
5.367647058823530562e+06,5.367647058823530326e-01,-1.305567987348569545e+02
5.372549019607843831e+06,5.372549019607844034e-01,-1.310454466902340016e+02
5.377450980392158031e+06,5.377450980392157742e-01,-1.334429566100836553e+02
5.382352941176471300e+06,5.382352941176471450e-01,-1.414571722902556701e+02
5.387254901960785501e+06,5.387254901960785158e-01,-1.414920219307386731e+02
5.392156862745098770e+06,5.392156862745098866e-01,-1.345930122434884595e+02
5.397058823529412970e+06,5.397058823529412575e-01,-1.321720231866140125e+02
5.401960784313726239e+06,5.401960784313726283e-01,-1.360318720378791681e+02
5.406862745098040439e+06,5.406862745098039991e-01,-1.414239852453745243e+02
5.411764705882353708e+06,5.411764705882353699e-01,-1.471491849751901100e+02
5.416666666666667908e+06,5.416666666666667407e-01,-1.384391853223831674e+02
5.421568627450981177e+06,5.421568627450981115e-01,-1.359453165251845235e+02
5.426470588235295378e+06,5.426470588235294823e-01,-1.383697726728495923e+02
5.431372549019608647e+06,5.431372549019608531e-01,-1.347566452543967159e+02
5.436274509803922847e+06,5.436274509803923349e-01,-1.309376310275931132e+02
5.441176470588236116e+06,5.441176470588235947e-01,-1.350212869985858504e+02
5.446078431372550316e+06,5.446078431372550765e-01,-1.385805535026008499e+02
5.450980392156863585e+06,5.450980392156863363e-01,-1.349967033332719950e+02
5.455882352941177785e+06,5.455882352941178182e-01,-1.357495196402671809e+02
5.460784313725491054e+06,5.460784313725490779e-01,-1.474524435041198274e+02
5.465686274509805255e+06,5.465686274509805598e-01,-1.386064401944539100e+02
5.470588235294118524e+06,5.470588235294118196e-01,-1.435850421755410764e+02
5.475490196078432724e+06,5.475490196078433014e-01,-1.517542655966593657e+02
5.480392156862745993e+06,5.480392156862745612e-01,-1.477486321913420397e+02
5.485294117647060193e+06,5.485294117647060430e-01,-1.446870319838344585e+02
5.490196078431373462e+06,5.490196078431373028e-01,-1.451172216073117625e+02
5.495098039215687662e+06,5.495098039215687846e-01,-1.503431105495616862e+02
5.500000000000000931e+06,5.500000000000000444e-01,-1.460991312889500762e+02
5.504901960784315132e+06,5.504901960784315262e-01,-1.369133315231178187e+02
5.509803921568628401e+06,5.509803921568627860e-01,-1.308074140333444575e+02
5.514705882352942601e+06,5.514705882352942679e-01,-1.307613735997654487e+02
5.519607843137255870e+06,5.519607843137256387e-01,-1.319100528107906030e+02
5.524509803921570070e+06,5.524509803921570095e-01,-1.304794833019882105e+02
5.529411764705883339e+06,5.529411764705883803e-01,-1.334802957478127610e+02
5.534313725490197539e+06,5.534313725490197511e-01,-1.377442617658044810e+02
5.539215686274510808e+06,5.539215686274511219e-01,-1.443565175067581379e+02
5.544117647058825009e+06,5.544117647058824927e-01,-1.471611874087401191e+02
5.549019607843138278e+06,5.549019607843138635e-01,-1.470458093338920662e+02
5.553921568627452478e+06,5.553921568627452343e-01,-1.486510111136735475e+02
5.558823529411765747e+06,5.558823529411766051e-01,-1.395889123459504617e+02
5.563725490196079947e+06,5.563725490196079759e-01,-1.369228416048176484e+02
5.568627450980393216e+06,5.568627450980393467e-01,-1.388922884302907335e+02
5.573529411764707416e+06,5.573529411764707175e-01,-1.387682176038837838e+02
5.578431372549020685e+06,5.578431372549020884e-01,-1.353889126538147138e+02
5.583333333333333954e+06,5.583333333333333481e-01,-1.338660209946667408e+02
5.588235294117648154e+06,5.588235294117648300e-01,-1.335821338030629306e+02
5.593137254901961423e+06,5.593137254901960898e-01,-1.339583695769325971e+02
5.598039215686275624e+06,5.598039215686275716e-01,-1.340865400069154418e+02
5.602941176470588893e+06,5.602941176470589424e-01,-1.344874343561049557e+02
5.607843137254903093e+06,5.607843137254903132e-01,-1.362539326621505325e+02
5.612745098039216362e+06,5.612745098039216840e-01,-1.385166919628913433e+02
5.617647058823530562e+06,5.617647058823530548e-01,-1.443325162206999153e+02
5.622549019607843831e+06,5.622549019607844256e-01,-1.543193291052979248e+02
5.627450980392158031e+06,5.627450980392157964e-01,-1.493718003850624427e+02
5.632352941176471300e+06,5.632352941176471672e-01,-1.447946605830286728e+02
5.637254901960785501e+06,5.637254901960785380e-01,-1.408740678396458179e+02
5.642156862745098770e+06,5.642156862745099088e-01,-1.373620543600141559e+02
5.647058823529412970e+06,5.647058823529412797e-01,-1.345876702497593840e+02
5.651960784313726239e+06,5.651960784313726505e-01,-1.330167785946243839e+02
5.656862745098040439e+06,5.656862745098040213e-01,-1.316594702797136733e+02
5.661764705882353708e+06,5.661764705882353921e-01,-1.348543926470792087e+02
5.666666666666667908e+06,5.666666666666667629e-01,-1.479966372404193748e+02
5.671568627450981177e+06,5.671568627450981337e-01,-1.418932357199167029e+02
5.676470588235295378e+06,5.676470588235295045e-01,-1.458960434435880984e+02
5.681372549019608647e+06,5.681372549019608753e-01,-1.422812806712781253e+02
5.686274509803922847e+06,5.686274509803922461e-01,-1.431512859232034600e+02
5.691176470588236116e+06,5.691176470588236169e-01,-1.406675272672412120e+02
5.696078431372550316e+06,5.696078431372549877e-01,-1.366305335077965424e+02
5.700980392156863585e+06,5.700980392156863585e-01,-1.352035084616036613e+02
5.705882352941177785e+06,5.705882352941177293e-01,-1.351656675466279580e+02
5.710784313725491054e+06,5.710784313725491002e-01,-1.380920699891209722e+02
5.715686274509805255e+06,5.715686274509804710e-01,-1.392770554315308971e+02
5.720588235294118524e+06,5.720588235294118418e-01,-1.519224940676841982e+02
5.725490196078432724e+06,5.725490196078433236e-01,-1.322686855548294886e+02
5.730392156862745993e+06,5.730392156862745834e-01,-1.298406598734321733e+02
5.735294117647060193e+06,5.735294117647060652e-01,-1.303022035736530597e+02
5.740196078431373462e+06,5.740196078431373250e-01,-1.311707818504955867e+02
5.745098039215687662e+06,5.745098039215688068e-01,-1.329565619676534709e+02
5.750000000000000931e+06,5.750000000000000666e-01,-1.390103637590140977e+02
5.754901960784315132e+06,5.754901960784315484e-01,-1.378440358382938200e+02
5.759803921568628401e+06,5.759803921568628082e-01,-1.350312343593385265e+02
5.764705882352942601e+06,5.764705882352942901e-01,-1.375278584649806533e+02
5.769607843137255870e+06,5.769607843137255498e-01,-1.370047171087971378e+02
5.774509803921570070e+06,5.774509803921570317e-01,-1.347105420444245851e+02
5.779411764705883339e+06,5.779411764705882915e-01,-1.337834202866163196e+02
5.784313725490197539e+06,5.784313725490197733e-01,-1.291924488763897898e+02
5.789215686274510808e+06,5.789215686274510331e-01,-1.312255807255828870e+02
5.794117647058825009e+06,5.794117647058825149e-01,-1.524501118560791042e+02
5.799019607843138278e+06,5.799019607843137747e-01,-1.483904942985825244e+02
5.803921568627452478e+06,5.803921568627452565e-01,-1.503512552999412151e+02
5.808823529411765747e+06,5.808823529411766273e-01,-1.472025117432187358e+02
5.813725490196079947e+06,5.813725490196079981e-01,-1.479346507493007152e+02
5.818627450980393216e+06,5.818627450980393689e-01,-1.403053085524630035e+02
5.823529411764707416e+06,5.823529411764707397e-01,-1.313298895949349685e+02
5.828431372549020685e+06,5.828431372549021106e-01,-1.319810811828743340e+02
5.833333333333334886e+06,5.833333333333334814e-01,-1.388905906113354831e+02
5.838235294117648154e+06,5.838235294117648522e-01,-1.441787049798615499e+02
5.843137254901962355e+06,5.843137254901962230e-01,-1.416078607352915810e+02
5.848039215686275624e+06,5.848039215686275938e-01,-1.327237770228923068e+02
5.852941176470589824e+06,5.852941176470589646e-01,-1.268390916928656225e+02
5.857843137254903093e+06,5.857843137254903354e-01,-1.276238119670453841e+02
5.862745098039216362e+06,5.862745098039215952e-01,-1.329823833386261356e+02
5.867647058823530562e+06,5.867647058823530770e-01,-1.429012293778739320e+02
5.872549019607843831e+06,5.872549019607843368e-01,-1.360759720979497729e+02
5.877450980392158031e+06,5.877450980392158186e-01,-1.337669571882095170e+02
5.882352941176471300e+06,5.882352941176470784e-01,-1.350637188706588177e+02
5.887254901960785501e+06,5.887254901960785602e-01,-1.400257750680347044e+02
5.892156862745098770e+06,5.892156862745099311e-01,-1.360167107191401783e+02
5.897058823529412970e+06,5.897058823529413019e-01,-1.394027872068535885e+02
5.901960784313726239e+06,5.901960784313726727e-01,-1.459120655795203731e+02
5.906862745098040439e+06,5.906862745098040435e-01,-1.455186442203605282e+02
5.911764705882353708e+06,5.911764705882354143e-01,-1.442192891037023514e+02
5.916666666666667908e+06,5.916666666666667851e-01,-1.386695891481021476e+02
5.921568627450981177e+06,5.921568627450981559e-01,-1.345304181104410475e+02
5.926470588235295378e+06,5.926470588235295267e-01,-1.407119686085810599e+02
5.931372549019608647e+06,5.931372549019608975e-01,-1.403166628082342129e+02
5.936274509803922847e+06,5.936274509803922683e-01,-1.439056940840921186e+02
5.941176470588236116e+06,5.941176470588236391e-01,-1.331612881636805810e+02
5.946078431372550316e+06,5.946078431372550099e-01,-1.333303563644380745e+02
5.950980392156863585e+06,5.950980392156863807e-01,-1.321003428930329733e+02
5.955882352941177785e+06,5.955882352941177516e-01,-1.320224293811870098e+02
5.960784313725491054e+06,5.960784313725491224e-01,-1.337714943676610915e+02
5.965686274509805255e+06,5.965686274509804932e-01,-1.362965698838558524e+02
5.970588235294118524e+06,5.970588235294118640e-01,-1.360430186726612760e+02
5.975490196078432724e+06,5.975490196078432348e-01,-1.353656276896234658e+02
5.980392156862745993e+06,5.980392156862746056e-01,-1.361362815341120154e+02
5.985294117647060193e+06,5.985294117647059764e-01,-1.423855239306865599e+02
5.990196078431373462e+06,5.990196078431373472e-01,-1.407881653360183520e+02
5.995098039215687662e+06,5.995098039215687180e-01,-1.366958842132258951e+02
6.000000000000000931e+06,6.000000000000000888e-01,-1.354080290952063876e+02
6.004901960784315132e+06,6.004901960784314596e-01,-1.401990571201878026e+02
6.009803921568628401e+06,6.009803921568628304e-01,-1.440999354981834131e+02
6.014705882352942601e+06,6.014705882352943123e-01,-1.345840328501941485e+02
6.019607843137255870e+06,6.019607843137255720e-01,-1.303163716741018163e+02
6.024509803921570070e+06,6.024509803921570539e-01,-1.328201738554788278e+02
6.029411764705883339e+06,6.029411764705883137e-01,-1.328215116969462315e+02
6.034313725490197539e+06,6.034313725490197955e-01,-1.392060884897845199e+02
6.039215686274510808e+06,6.039215686274510553e-01,-1.388760566501514688e+02
6.044117647058825009e+06,6.044117647058825371e-01,-1.365573252903885191e+02
6.049019607843138278e+06,6.049019607843137969e-01,-1.360381511902542115e+02
6.053921568627452478e+06,6.053921568627452787e-01,-1.356676544796181076e+02
6.058823529411765747e+06,6.058823529411765385e-01,-1.351476549276197829e+02
6.063725490196079947e+06,6.063725490196080203e-01,-1.345996648554867079e+02
6.068627450980393216e+06,6.068627450980392801e-01,-1.321890177657181482e+02
6.073529411764707416e+06,6.073529411764707620e-01,-1.395665989176526693e+02
6.078431372549020685e+06,6.078431372549020217e-01,-1.389141634693164065e+02
6.083333333333334886e+06,6.083333333333335036e-01,-1.329030798741845558e+02
6.088235294117648154e+06,6.088235294117647634e-01,-1.300861377053481647e+02
6.093137254901962355e+06,6.093137254901962452e-01,-1.297659744979343373e+02
6.098039215686275624e+06,6.098039215686276160e-01,-1.298215076718843193e+02
6.102941176470589824e+06,6.102941176470589868e-01,-1.339649437655908173e+02
6.107843137254903093e+06,6.107843137254903576e-01,-1.467358504317116967e+02
6.112745098039217293e+06,6.112745098039217284e-01,-1.367557814058840222e+02
6.117647058823530562e+06,6.117647058823530992e-01,-1.301613002109322963e+02
6.122549019607844763e+06,6.122549019607844700e-01,-1.343319189261581243e+02
6.127450980392158031e+06,6.127450980392158408e-01,-1.589427485737681138e+02
6.132352941176472232e+06,6.132352941176472116e-01,-1.396100859589941763e+02
6.137254901960785501e+06,6.137254901960785824e-01,-1.331870655921535445e+02
6.142156862745098770e+06,6.142156862745098422e-01,-1.336655495763239969e+02
6.147058823529412970e+06,6.147058823529413241e-01,-1.285181530749549097e+02
6.151960784313726239e+06,6.151960784313725839e-01,-1.288386162135729478e+02
6.156862745098040439e+06,6.156862745098040657e-01,-1.313648132816113332e+02
6.161764705882353708e+06,6.161764705882353255e-01,-1.367955184182594905e+02
6.166666666666667908e+06,6.166666666666668073e-01,-1.372333489837769775e+02
6.171568627450981177e+06,6.171568627450980671e-01,-1.420785255762606596e+02
6.176470588235295378e+06,6.176470588235295489e-01,-1.513274614441894244e+02
6.181372549019608647e+06,6.181372549019609197e-01,-1.399186068199564374e+02
6.186274509803922847e+06,6.186274509803922905e-01,-1.356190729218751301e+02
6.191176470588236116e+06,6.191176470588236613e-01,-1.360535310681794101e+02
6.196078431372550316e+06,6.196078431372550321e-01,-1.359613563665232334e+02
6.200980392156863585e+06,6.200980392156864029e-01,-1.369438028880103957e+02
6.205882352941177785e+06,6.205882352941177738e-01,-1.379854293371729739e+02
6.210784313725491054e+06,6.210784313725491446e-01,-1.369866645918588972e+02
6.215686274509805255e+06,6.215686274509805154e-01,-1.315001708378523801e+02
6.220588235294118524e+06,6.220588235294118862e-01,-1.408480417661985484e+02
6.225490196078432724e+06,6.225490196078432570e-01,-1.382638885179330828e+02
6.230392156862745993e+06,6.230392156862746278e-01,-1.346800965931853966e+02
6.235294117647060193e+06,6.235294117647059986e-01,-1.321183513250329895e+02
6.240196078431373462e+06,6.240196078431373694e-01,-1.352135044907252279e+02
6.245098039215687662e+06,6.245098039215687402e-01,-1.318491139275364503e+02
6.250000000000000931e+06,6.250000000000001110e-01,-1.350178593318475464e+02
6.254901960784315132e+06,6.254901960784314818e-01,-1.438466328159627210e+02
6.259803921568628401e+06,6.259803921568628526e-01,-1.481486273745190658e+02
6.264705882352942601e+06,6.264705882352942234e-01,-1.410988997787623873e+02
6.269607843137255870e+06,6.269607843137255943e-01,-1.355452947247013924e+02
6.274509803921570070e+06,6.274509803921569651e-01,-1.317990416314378592e+02
6.279411764705883339e+06,6.279411764705883359e-01,-1.324605882182427763e+02
6.284313725490197539e+06,6.284313725490197067e-01,-1.330528182431107211e+02
6.289215686274510808e+06,6.289215686274510775e-01,-1.308572468998557383e+02
6.294117647058825009e+06,6.294117647058824483e-01,-1.285826319278222343e+02
6.299019607843138278e+06,6.299019607843138191e-01,-1.296352537467067236e+02
6.303921568627452478e+06,6.303921568627453009e-01,-1.313684238893987128e+02
6.308823529411765747e+06,6.308823529411765607e-01,-1.335432828514752543e+02
6.313725490196079947e+06,6.313725490196080425e-01,-1.332474617467040900e+02
6.318627450980393216e+06,6.318627450980393023e-01,-1.363761404545375910e+02
6.323529411764707416e+06,6.323529411764707842e-01,-1.317996394965339562e+02
6.328431372549020685e+06,6.328431372549020439e-01,-1.383211103738887289e+02
6.333333333333334886e+06,6.333333333333335258e-01,-1.478232122005741473e+02
6.338235294117648154e+06,6.338235294117647856e-01,-1.374453168885729042e+02
6.343137254901962355e+06,6.343137254901962674e-01,-1.344707151267251390e+02
6.348039215686275624e+06,6.348039215686275272e-01,-1.391394072976394796e+02
6.352941176470589824e+06,6.352941176470590090e-01,-1.410816823099465580e+02
6.357843137254903093e+06,6.357843137254902688e-01,-1.411637576150252471e+02
6.362745098039217293e+06,6.362745098039217506e-01,-1.398782419024341834e+02
6.367647058823530562e+06,6.367647058823530104e-01,-1.360487660441451396e+02
6.372549019607844763e+06,6.372549019607844922e-01,-1.345945474506509640e+02
6.377450980392158031e+06,6.377450980392157520e-01,-1.381770410277972587e+02
6.382352941176472232e+06,6.382352941176472338e-01,-1.326796926285652205e+02
6.387254901960785501e+06,6.387254901960786047e-01,-1.347050435568945375e+02
6.392156862745099701e+06,6.392156862745099755e-01,-1.310210976241192498e+02
6.397058823529412970e+06,6.397058823529413463e-01,-1.306118111695536470e+02
6.401960784313727170e+06,6.401960784313727171e-01,-1.309452046678989348e+02
6.406862745098040439e+06,6.406862745098040879e-01,-1.439600469653603909e+02
6.411764705882354639e+06,6.411764705882354587e-01,-1.363821510774747310e+02
6.416666666666667908e+06,6.416666666666668295e-01,-1.392071467637735509e+02
6.421568627450981177e+06,6.421568627450980893e-01,-1.480905780596316390e+02
6.426470588235295378e+06,6.426470588235295711e-01,-1.470253684157632961e+02
6.431372549019608647e+06,6.431372549019608309e-01,-1.417114642182157809e+02
6.436274509803922847e+06,6.436274509803923127e-01,-1.426647424187446234e+02
6.441176470588236116e+06,6.441176470588235725e-01,-1.523049358996020715e+02
6.446078431372550316e+06,6.446078431372550543e-01,-1.334956426158553597e+02
6.450980392156863585e+06,6.450980392156863141e-01,-1.288248396632093034e+02
6.455882352941177785e+06,6.455882352941177960e-01,-1.297368246646593661e+02
6.460784313725491054e+06,6.460784313725490557e-01,-1.301582434464562823e+02
6.465686274509805255e+06,6.465686274509805376e-01,-1.372813444009210855e+02
6.470588235294118524e+06,6.470588235294117974e-01,-1.342233820920836536e+02
6.475490196078432724e+06,6.475490196078432792e-01,-1.384016035193041034e+02
6.480392156862745993e+06,6.480392156862746500e-01,-1.426597790562269381e+02
6.485294117647060193e+06,6.485294117647060208e-01,-1.355953191668328657e+02
6.490196078431373462e+06,6.490196078431373916e-01,-1.330218635516692700e+02
6.495098039215687662e+06,6.495098039215687624e-01,-1.362174895326356250e+02
6.500000000000000931e+06,6.500000000000001332e-01,-1.379382189987251479e+02
6.504901960784315132e+06,6.504901960784315040e-01,-1.333496912886182315e+02
6.509803921568628401e+06,6.509803921568628748e-01,-1.327988278560913500e+02
6.514705882352942601e+06,6.514705882352942456e-01,-1.484550664039641958e+02
6.519607843137255870e+06,6.519607843137256165e-01,-1.489461718270875963e+02
6.524509803921570070e+06,6.524509803921569873e-01,-1.338288777515006984e+02
6.529411764705883339e+06,6.529411764705883581e-01,-1.294558821818903027e+02
6.534313725490197539e+06,6.534313725490197289e-01,-1.335093681806735049e+02
6.539215686274510808e+06,6.539215686274510997e-01,-1.365720349808368610e+02
6.544117647058825009e+06,6.544117647058824705e-01,-1.427796466640207882e+02
6.549019607843138278e+06,6.549019607843138413e-01,-1.423109114964147750e+02
6.553921568627452478e+06,6.553921568627452121e-01,-1.374036764181522869e+02
6.558823529411765747e+06,6.558823529411765829e-01,-1.358705232086685726e+02
6.563725490196079947e+06,6.563725490196079537e-01,-1.366891171556721929e+02
6.568627450980393216e+06,6.568627450980393245e-01,-1.361609836071208974e+02
6.573529411764707416e+06,6.573529411764706953e-01,-1.439900761085156375e+02
6.578431372549020685e+06,6.578431372549020661e-01,-1.485069576408158980e+02
6.583333333333334886e+06,6.583333333333334370e-01,-1.580524973805759146e+02
6.588235294117648154e+06,6.588235294117648078e-01,-1.451083044368359083e+02
6.593137254901962355e+06,6.593137254901962896e-01,-1.317657387556803315e+02
6.598039215686275624e+06,6.598039215686275494e-01,-1.300658429486207410e+02
6.602941176470589824e+06,6.602941176470590312e-01,-1.365248644946957199e+02
6.607843137254903093e+06,6.607843137254902910e-01,-1.345798658181373924e+02
6.612745098039217293e+06,6.612745098039217728e-01,-1.381853635389432782e+02
6.617647058823530562e+06,6.617647058823530326e-01,-1.394463439775196036e+02
6.622549019607844763e+06,6.622549019607845144e-01,-1.349291426984694624e+02
6.627450980392158031e+06,6.627450980392157742e-01,-1.324654014795944761e+02
6.632352941176472232e+06,6.632352941176472561e-01,-1.310085468216735194e+02
6.637254901960785501e+06,6.637254901960785158e-01,-1.316871661123354613e+02
6.642156862745099701e+06,6.642156862745099977e-01,-1.378368804867069457e+02
6.647058823529412970e+06,6.647058823529412575e-01,-1.420958575354538880e+02
6.651960784313727170e+06,6.651960784313727393e-01,-1.462397175661365907e+02
6.656862745098040439e+06,6.656862745098039991e-01,-1.393464383309617745e+02
6.661764705882354639e+06,6.661764705882354809e-01,-1.305101834858171514e+02
6.666666666666667908e+06,6.666666666666667407e-01,-1.264232890535064087e+02
6.671568627450982109e+06,6.671568627450982225e-01,-1.231508879246724746e+02
6.676470588235295378e+06,6.676470588235294823e-01,-1.241397833857153046e+02
6.681372549019609578e+06,6.681372549019609641e-01,-1.431978349014994762e+02
6.686274509803922847e+06,6.686274509803923349e-01,-1.315714768112598847e+02
6.691176470588237047e+06,6.691176470588237057e-01,-1.361527500652428841e+02
6.696078431372550316e+06,6.696078431372550765e-01,-1.358320034690379146e+02
6.700980392156863585e+06,6.700980392156863363e-01,-1.380623533295615459e+02
6.705882352941177785e+06,6.705882352941178182e-01,-1.450715193567513666e+02
6.710784313725491054e+06,6.710784313725490779e-01,-1.336953751921275000e+02
6.715686274509805255e+06,6.715686274509805598e-01,-1.327188780042608300e+02
6.720588235294118524e+06,6.720588235294118196e-01,-1.588822065377793251e+02
6.725490196078432724e+06,6.725490196078433014e-01,-1.358923510038522693e+02
6.730392156862745993e+06,6.730392156862745612e-01,-1.331847699281320274e+02
6.735294117647060193e+06,6.735294117647060430e-01,-1.370512504958859950e+02
6.740196078431373462e+06,6.740196078431373028e-01,-1.355805983753110979e+02
6.745098039215687662e+06,6.745098039215687846e-01,-1.306794170086064639e+02
6.750000000000000931e+06,6.750000000000000444e-01,-1.341024527104334538e+02
6.754901960784315132e+06,6.754901960784315262e-01,-1.399536015398679183e+02
6.759803921568628401e+06,6.759803921568627860e-01,-1.495455984287143565e+02
6.764705882352942601e+06,6.764705882352942679e-01,-1.388474811385145529e+02
6.769607843137255870e+06,6.769607843137256387e-01,-1.344858992168005898e+02
6.774509803921570070e+06,6.774509803921570095e-01,-1.345571826616385351e+02
6.779411764705883339e+06,6.779411764705883803e-01,-1.427774345055676974e+02
6.784313725490197539e+06,6.784313725490197511e-01,-1.479514372999618672e+02
6.789215686274510808e+06,6.789215686274511219e-01,-1.425831361159679318e+02
6.794117647058825009e+06,6.794117647058824927e-01,-1.430203854433979984e+02
6.799019607843138278e+06,6.799019607843138635e-01,-1.463303577403062263e+02
6.803921568627452478e+06,6.803921568627452343e-01,-1.449555446515299479e+02
6.808823529411765747e+06,6.808823529411766051e-01,-1.349590201886004479e+02
6.813725490196079947e+06,6.813725490196079759e-01,-1.314328234659378722e+02
6.818627450980393216e+06,6.818627450980393467e-01,-1.302847512567221884e+02
6.823529411764707416e+06,6.823529411764707175e-01,-1.336158114004516619e+02
6.828431372549020685e+06,6.828431372549020884e-01,-1.384595298822274856e+02
6.833333333333334886e+06,6.833333333333334592e-01,-1.304774829754891243e+02
6.838235294117648154e+06,6.838235294117648300e-01,-1.270855339645974169e+02
6.843137254901962355e+06,6.843137254901962008e-01,-1.278558888499740931e+02
6.848039215686275624e+06,6.848039215686275716e-01,-1.352810907891776822e+02
6.852941176470589824e+06,6.852941176470589424e-01,-1.437496749665316713e+02
6.857843137254903093e+06,6.857843137254903132e-01,-1.436742886449454772e+02
6.862745098039217293e+06,6.862745098039216840e-01,-1.365431704187682840e+02
6.867647058823530562e+06,6.867647058823530548e-01,-1.307204086698782532e+02
6.872549019607844763e+06,6.872549019607844256e-01,-1.327089270814277313e+02
6.877450980392158031e+06,6.877450980392157964e-01,-1.427776514082719359e+02
6.882352941176472232e+06,6.882352941176472783e-01,-1.311933417838936293e+02
6.887254901960785501e+06,6.887254901960785380e-01,-1.261025694987456802e+02
6.892156862745099701e+06,6.892156862745100199e-01,-1.269379669901855436e+02
6.897058823529412970e+06,6.897058823529412797e-01,-1.360290734203848331e+02
6.901960784313727170e+06,6.901960784313727615e-01,-1.350568900279868672e+02
6.906862745098040439e+06,6.906862745098040213e-01,-1.303581927871220785e+02
6.911764705882354639e+06,6.911764705882355031e-01,-1.305025208372972543e+02
6.916666666666667908e+06,6.916666666666667629e-01,-1.351532322432396143e+02
6.921568627450982109e+06,6.921568627450982447e-01,-1.398455055329406775e+02
6.926470588235295378e+06,6.926470588235295045e-01,-1.421700831674878032e+02
6.931372549019609578e+06,6.931372549019609863e-01,-1.524437120450716066e+02
6.936274509803922847e+06,6.936274509803922461e-01,-1.356573920013788097e+02
6.941176470588237047e+06,6.941176470588237279e-01,-1.415647039418858526e+02
6.946078431372550316e+06,6.946078431372549877e-01,-1.328132529374771025e+02
6.950980392156864516e+06,6.950980392156864696e-01,-1.312588601721324153e+02
6.955882352941177785e+06,6.955882352941177293e-01,-1.375333826736732021e+02
6.960784313725491986e+06,6.960784313725492112e-01,-1.465832305233294051e+02
6.965686274509805255e+06,6.965686274509804710e-01,-1.315247323000910455e+02
6.970588235294119455e+06,6.970588235294119528e-01,-1.325837345459437415e+02
6.975490196078432724e+06,6.975490196078433236e-01,-1.349180585974666542e+02
6.980392156862745993e+06,6.980392156862745834e-01,-1.333662758712698349e+02
6.985294117647060193e+06,6.985294117647060652e-01,-1.379613119404432950e+02
6.990196078431373462e+06,6.990196078431373250e-01,-1.370030636276913469e+02
6.995098039215687662e+06,6.995098039215688068e-01,-1.329462804798818070e+02
7.000000000000000931e+06,7.000000000000000666e-01,-1.337108723569178323e+02
7.004901960784315132e+06,7.004901960784315484e-01,-1.344673841089911832e+02
7.009803921568628401e+06,7.009803921568628082e-01,-1.370832640266568774e+02
7.014705882352942601e+06,7.014705882352942901e-01,-1.378141899394728114e+02
7.019607843137255870e+06,7.019607843137255498e-01,-1.378795484618857756e+02
7.024509803921570070e+06,7.024509803921570317e-01,-1.366798853655201640e+02
7.029411764705883339e+06,7.029411764705882915e-01,-1.322321133387827103e+02
7.034313725490197539e+06,7.034313725490197733e-01,-1.290489757444884731e+02
7.039215686274510808e+06,7.039215686274510331e-01,-1.309567092168711326e+02
7.044117647058825009e+06,7.044117647058825149e-01,-1.405103833236921389e+02
7.049019607843138278e+06,7.049019607843137747e-01,-1.424130508632845817e+02
7.053921568627452478e+06,7.053921568627452565e-01,-1.369842968407828323e+02
7.058823529411765747e+06,7.058823529411766273e-01,-1.369046395188761380e+02
7.063725490196079947e+06,7.063725490196079981e-01,-1.387616360285134931e+02
7.068627450980393216e+06,7.068627450980393689e-01,-1.372169308879815048e+02
7.073529411764707416e+06,7.073529411764707397e-01,-1.352755586750060388e+02
7.078431372549020685e+06,7.078431372549021106e-01,-1.476480629914602787e+02
7.083333333333334886e+06,7.083333333333334814e-01,-1.313361812065130891e+02
7.088235294117648154e+06,7.088235294117648522e-01,-1.349448136152557538e+02
7.093137254901962355e+06,7.093137254901962230e-01,-1.358792333492745570e+02
7.098039215686275624e+06,7.098039215686275938e-01,-1.344948495442999103e+02
7.102941176470589824e+06,7.102941176470589646e-01,-1.450890779040114182e+02
7.107843137254903093e+06,7.107843137254903354e-01,-1.463118021824549544e+02
7.112745098039217293e+06,7.112745098039217062e-01,-1.393292516688631792e+02
7.117647058823530562e+06,7.117647058823530770e-01,-1.382267783727854180e+02
7.122549019607844763e+06,7.122549019607844478e-01,-1.367160126706207848e+02
7.127450980392158031e+06,7.127450980392158186e-01,-1.390124394899619915e+02
7.132352941176472232e+06,7.132352941176471894e-01,-1.403663927716417277e+02
7.137254901960785501e+06,7.137254901960785602e-01,-1.392873752666820906e+02
7.142156862745099701e+06,7.142156862745099311e-01,-1.387906567129004429e+02
7.147058823529412970e+06,7.147058823529413019e-01,-1.348248948100947473e+02
7.151960784313727170e+06,7.151960784313726727e-01,-1.313288052154062200e+02
7.156862745098040439e+06,7.156862745098040435e-01,-1.325100478848429191e+02
7.161764705882354639e+06,7.161764705882354143e-01,-1.366158210262008481e+02
7.166666666666667908e+06,7.166666666666667851e-01,-1.325155945899331016e+02
7.171568627450982109e+06,7.171568627450981559e-01,-1.274977749307750798e+02
7.176470588235295378e+06,7.176470588235295267e-01,-1.271794937655197657e+02
7.181372549019609578e+06,7.181372549019610085e-01,-1.281711961763460863e+02
7.186274509803922847e+06,7.186274509803922683e-01,-1.321870749055585463e+02
7.191176470588237047e+06,7.191176470588237502e-01,-1.307330900967832292e+02
7.196078431372550316e+06,7.196078431372550099e-01,-1.346169991812056423e+02
7.200980392156864516e+06,7.200980392156864918e-01,-1.399101179011850888e+02
7.205882352941177785e+06,7.205882352941177516e-01,-1.362172119806917863e+02
7.210784313725491986e+06,7.210784313725492334e-01,-1.377238022614822910e+02
7.215686274509805255e+06,7.215686274509804932e-01,-1.370999073490171156e+02
7.220588235294119455e+06,7.220588235294119750e-01,-1.334219759636984008e+02
7.225490196078432724e+06,7.225490196078432348e-01,-1.313634593636318755e+02
7.230392156862746924e+06,7.230392156862747166e-01,-1.296685127561480328e+02
7.235294117647060193e+06,7.235294117647059764e-01,-1.298610318980277327e+02
7.240196078431374393e+06,7.240196078431374582e-01,-1.280990239184279176e+02
7.245098039215687662e+06,7.245098039215687180e-01,-1.267418119549671616e+02
7.250000000000001863e+06,7.250000000000001998e-01,-1.262493233306850584e+02
7.254901960784315132e+06,7.254901960784314596e-01,-1.288834324022013504e+02
7.259803921568628401e+06,7.259803921568628304e-01,-1.358090489591154153e+02
7.264705882352942601e+06,7.264705882352943123e-01,-1.429722360556830836e+02
7.269607843137255870e+06,7.269607843137255720e-01,-1.344639857340641527e+02
7.274509803921570070e+06,7.274509803921570539e-01,-1.347330236918619448e+02
7.279411764705883339e+06,7.279411764705883137e-01,-1.389961595534537651e+02
7.284313725490197539e+06,7.284313725490197955e-01,-1.434917625750027241e+02
7.289215686274510808e+06,7.289215686274510553e-01,-1.374153853573951096e+02
7.294117647058825009e+06,7.294117647058825371e-01,-1.378889596133107034e+02
7.299019607843138278e+06,7.299019607843137969e-01,-1.314507984909251093e+02
7.303921568627452478e+06,7.303921568627452787e-01,-1.362797633181580750e+02
7.308823529411765747e+06,7.308823529411765385e-01,-1.459880549201348572e+02
7.313725490196079947e+06,7.313725490196080203e-01,-1.410417292644317229e+02
7.318627450980393216e+06,7.318627450980392801e-01,-1.375251118092778881e+02
7.323529411764707416e+06,7.323529411764707620e-01,-1.376662024654069398e+02
7.328431372549020685e+06,7.328431372549020217e-01,-1.377598736294826836e+02
7.333333333333334886e+06,7.333333333333335036e-01,-1.359636604476805246e+02
7.338235294117648154e+06,7.338235294117647634e-01,-1.336654070437774351e+02
7.343137254901962355e+06,7.343137254901962452e-01,-1.384532855735449459e+02
7.348039215686275624e+06,7.348039215686276160e-01,-1.415690608054455311e+02
7.352941176470589824e+06,7.352941176470589868e-01,-1.328139444692605480e+02
7.357843137254903093e+06,7.357843137254903576e-01,-1.283712550288578598e+02
7.362745098039217293e+06,7.362745098039217284e-01,-1.294705532850469183e+02
7.367647058823530562e+06,7.367647058823530992e-01,-1.334297588306506270e+02
7.372549019607844763e+06,7.372549019607844700e-01,-1.490782561423523305e+02
7.377450980392158031e+06,7.377450980392158408e-01,-1.374649298827352482e+02
7.382352941176472232e+06,7.382352941176472116e-01,-1.403653590610393849e+02
7.387254901960785501e+06,7.387254901960785824e-01,-1.498926219783858755e+02
7.392156862745099701e+06,7.392156862745099533e-01,-1.376296419089831033e+02
7.397058823529412970e+06,7.397058823529413241e-01,-1.313015584089220624e+02
7.401960784313727170e+06,7.401960784313726949e-01,-1.338464588535880466e+02
7.406862745098040439e+06,7.406862745098040657e-01,-1.400527221436549326e+02
7.411764705882354639e+06,7.411764705882354365e-01,-1.429365040977093031e+02
7.416666666666667908e+06,7.416666666666668073e-01,-1.377971547971637278e+02
7.421568627450982109e+06,7.421568627450981781e-01,-1.354050030339047055e+02
7.426470588235295378e+06,7.426470588235295489e-01,-1.315315273878445907e+02
7.431372549019609578e+06,7.431372549019609197e-01,-1.459319992917964726e+02
7.436274509803922847e+06,7.436274509803922905e-01,-1.311663136593674608e+02
7.441176470588237047e+06,7.441176470588236613e-01,-1.301386228878699569e+02
7.446078431372550316e+06,7.446078431372550321e-01,-1.316283121216735026e+02
7.450980392156864516e+06,7.450980392156864029e-01,-1.393385647032341410e+02
7.455882352941177785e+06,7.455882352941177738e-01,-1.332718966622084338e+02
7.460784313725491986e+06,7.460784313725491446e-01,-1.351586851455614067e+02
7.465686274509805255e+06,7.465686274509805154e-01,-1.346937830745728206e+02
7.470588235294119455e+06,7.470588235294119972e-01,-1.343695923755091712e+02
7.475490196078432724e+06,7.475490196078432570e-01,-1.347188524409013439e+02
7.480392156862746924e+06,7.480392156862747388e-01,-1.386730313920357105e+02
7.485294117647060193e+06,7.485294117647059986e-01,-1.442164301793181664e+02
7.490196078431374393e+06,7.490196078431374804e-01,-1.406080888539642046e+02
7.495098039215687662e+06,7.495098039215687402e-01,-1.363728329768011349e+02
7.500000000000001863e+06,7.500000000000002220e-01,-1.409657875294328733e+02
7.504901960784315132e+06,7.504901960784314818e-01,-1.299189698361321916e+02
7.509803921568629332e+06,7.509803921568629637e-01,-1.321523995327417538e+02
7.514705882352942601e+06,7.514705882352942234e-01,-1.349286606693515012e+02
7.519607843137256801e+06,7.519607843137257053e-01,-1.374419336146207229e+02
7.524509803921570070e+06,7.524509803921569651e-01,-1.405365007921515996e+02
7.529411764705883339e+06,7.529411764705883359e-01,-1.334642320523591081e+02
7.534313725490197539e+06,7.534313725490197067e-01,-1.306731502241331384e+02
7.539215686274510808e+06,7.539215686274510775e-01,-1.485516958578951972e+02
7.544117647058825009e+06,7.544117647058824483e-01,-1.294138885122171416e+02
7.549019607843138278e+06,7.549019607843138191e-01,-1.311020602375914450e+02
7.553921568627452478e+06,7.553921568627453009e-01,-1.302741858377800952e+02
7.558823529411765747e+06,7.558823529411765607e-01,-1.415831990765574346e+02
7.563725490196079947e+06,7.563725490196080425e-01,-1.344708060694560174e+02
7.568627450980393216e+06,7.568627450980393023e-01,-1.378746999391635768e+02
7.573529411764707416e+06,7.573529411764707842e-01,-1.431397761813788350e+02
7.578431372549020685e+06,7.578431372549020439e-01,-1.351422912213648999e+02
7.583333333333334886e+06,7.583333333333335258e-01,-1.309310436689690107e+02
7.588235294117648154e+06,7.588235294117647856e-01,-1.341980871837800464e+02
7.593137254901962355e+06,7.593137254901962674e-01,-1.375630210542657323e+02
7.598039215686275624e+06,7.598039215686275272e-01,-1.324574269451962323e+02
7.602941176470589824e+06,7.602941176470590090e-01,-1.331034035044606583e+02
7.607843137254903093e+06,7.607843137254902688e-01,-1.304922000094268810e+02
7.612745098039217293e+06,7.612745098039217506e-01,-1.238402712820634122e+02
7.617647058823530562e+06,7.617647058823530104e-01,-1.332021649858131127e+02
7.622549019607844763e+06,7.622549019607844922e-01,-1.309535852649165406e+02
7.627450980392158031e+06,7.627450980392157520e-01,-1.418926709929903609e+02
7.632352941176472232e+06,7.632352941176472338e-01,-1.326802111763586254e+02
7.637254901960785501e+06,7.637254901960786047e-01,-1.329222303337613198e+02
7.642156862745099701e+06,7.642156862745099755e-01,-1.379584756727244326e+02
7.647058823529412970e+06,7.647058823529413463e-01,-1.316947617449775407e+02
7.651960784313727170e+06,7.651960784313727171e-01,-1.266673504787295457e+02
7.656862745098040439e+06,7.656862745098040879e-01,-1.378150481377681444e+02
7.661764705882354639e+06,7.661764705882354587e-01,-1.341370656356395727e+02
7.666666666666667908e+06,7.666666666666668295e-01,-1.340342395709342895e+02
7.671568627450982109e+06,7.671568627450982003e-01,-1.402695387124898048e+02
7.676470588235295378e+06,7.676470588235295711e-01,-1.307077950856822781e+02
7.681372549019609578e+06,7.681372549019609419e-01,-1.256520396498744816e+02
7.686274509803922847e+06,7.686274509803923127e-01,-1.282888915003450734e+02
7.691176470588237047e+06,7.691176470588236835e-01,-1.302880312988832827e+02
7.696078431372550316e+06,7.696078431372550543e-01,-1.374038130775505806e+02
7.700980392156864516e+06,7.700980392156864252e-01,-1.321479948641748194e+02
7.705882352941177785e+06,7.705882352941177960e-01,-1.317363204328773065e+02
7.710784313725491986e+06,7.710784313725491668e-01,-1.301385278941010029e+02
7.715686274509805255e+06,7.715686274509805376e-01,-1.267327597536153121e+02
7.720588235294119455e+06,7.720588235294119084e-01,-1.258229502541243221e+02
7.725490196078432724e+06,7.725490196078432792e-01,-1.361846590623842985e+02
7.730392156862746924e+06,7.730392156862746500e-01,-1.363302306568097322e+02
7.735294117647060193e+06,7.735294117647060208e-01,-1.287784492844525062e+02
7.740196078431374393e+06,7.740196078431373916e-01,-1.265443475354646239e+02
7.745098039215687662e+06,7.745098039215687624e-01,-1.315135230059673006e+02
7.750000000000001863e+06,7.750000000000001332e-01,-1.399741092661181483e+02
7.754901960784315132e+06,7.754901960784315040e-01,-1.424850474278248669e+02
7.759803921568629332e+06,7.759803921568629859e-01,-1.337218778585685186e+02
7.764705882352942601e+06,7.764705882352942456e-01,-1.306884811143936815e+02
7.769607843137256801e+06,7.769607843137257275e-01,-1.299107610900986174e+02
7.774509803921570070e+06,7.774509803921569873e-01,-1.335004932992538613e+02
7.779411764705884270e+06,7.779411764705884691e-01,-1.335985079269527205e+02
7.784313725490197539e+06,7.784313725490197289e-01,-1.313683895632982228e+02
7.789215686274511740e+06,7.789215686274512107e-01,-1.314925292697430450e+02
7.794117647058825009e+06,7.794117647058824705e-01,-1.370062075467313321e+02
7.799019607843139209e+06,7.799019607843139523e-01,-1.354930578512875741e+02
7.803921568627452478e+06,7.803921568627452121e-01,-1.343093807387384970e+02
7.808823529411765747e+06,7.808823529411765829e-01,-1.336642793147466364e+02
7.813725490196079947e+06,7.813725490196079537e-01,-1.365377150678813791e+02
7.818627450980393216e+06,7.818627450980393245e-01,-1.339749763654238848e+02
7.823529411764707416e+06,7.823529411764706953e-01,-1.314227855429105603e+02
7.828431372549020685e+06,7.828431372549020661e-01,-1.305016632393941620e+02
7.833333333333334886e+06,7.833333333333334370e-01,-1.333287971907544147e+02
7.838235294117648154e+06,7.838235294117648078e-01,-1.351096391826482375e+02
7.843137254901962355e+06,7.843137254901962896e-01,-1.341559579350044942e+02
7.848039215686275624e+06,7.848039215686275494e-01,-1.358418126816147833e+02
7.852941176470589824e+06,7.852941176470590312e-01,-1.375009301327444007e+02
7.857843137254903093e+06,7.857843137254902910e-01,-1.345263043394887177e+02
7.862745098039217293e+06,7.862745098039217728e-01,-1.402504020086498144e+02
7.867647058823530562e+06,7.867647058823530326e-01,-1.364135130828436218e+02
7.872549019607844763e+06,7.872549019607845144e-01,-1.365919356540665035e+02
7.877450980392158031e+06,7.877450980392157742e-01,-1.351280030168686892e+02
7.882352941176472232e+06,7.882352941176472561e-01,-1.323089077250948549e+02
7.887254901960785501e+06,7.887254901960785158e-01,-1.328554174012159308e+02
7.892156862745099701e+06,7.892156862745099977e-01,-1.534115374781765126e+02
7.897058823529412970e+06,7.897058823529412575e-01,-1.430506333024781043e+02
7.901960784313727170e+06,7.901960784313727393e-01,-1.385857018962649647e+02
7.906862745098040439e+06,7.906862745098039991e-01,-1.334593785248934523e+02
7.911764705882354639e+06,7.911764705882354809e-01,-1.292445169517492900e+02
7.916666666666667908e+06,7.916666666666667407e-01,-1.275274774396774404e+02
7.921568627450982109e+06,7.921568627450982225e-01,-1.300873341535018710e+02
7.926470588235295378e+06,7.926470588235294823e-01,-1.306775902695084142e+02
7.931372549019609578e+06,7.931372549019609641e-01,-1.353191466039704949e+02
7.936274509803922847e+06,7.936274509803923349e-01,-1.384895261798380375e+02
7.941176470588237047e+06,7.941176470588237057e-01,-1.318223576661384584e+02
7.946078431372550316e+06,7.946078431372550765e-01,-1.300522101029367832e+02
7.950980392156864516e+06,7.950980392156864474e-01,-1.326527259649440964e+02
7.955882352941177785e+06,7.955882352941178182e-01,-1.338448038739020376e+02
7.960784313725491986e+06,7.960784313725491890e-01,-1.327409257316372759e+02
7.965686274509805255e+06,7.965686274509805598e-01,-1.325394258001244339e+02
7.970588235294119455e+06,7.970588235294119306e-01,-1.365778630045352600e+02
7.975490196078432724e+06,7.975490196078433014e-01,-1.368102967651225299e+02
7.980392156862746924e+06,7.980392156862746722e-01,-1.358675760786213971e+02
7.985294117647060193e+06,7.985294117647060430e-01,-1.417535450235511121e+02
7.990196078431374393e+06,7.990196078431374138e-01,-1.313302324154967948e+02
7.995098039215687662e+06,7.995098039215687846e-01,-1.284045666011264188e+02
8.000000000000001863e+06,8.000000000000001554e-01,-1.327934467521470197e+02
8.004901960784315132e+06,8.004901960784315262e-01,-1.397256245289910055e+02
8.009803921568629332e+06,8.009803921568628970e-01,-1.363610505278931555e+02
8.014705882352942601e+06,8.014705882352942679e-01,-1.377481991560090933e+02
8.019607843137256801e+06,8.019607843137256387e-01,-1.394970704707202742e+02
8.024509803921570070e+06,8.024509803921570095e-01,-1.348126734353752170e+02
8.029411764705884270e+06,8.029411764705883803e-01,-1.432982539296614561e+02
8.034313725490197539e+06,8.034313725490197511e-01,-1.619680989007401024e+02
8.039215686274511740e+06,8.039215686274511219e-01,-1.386114986875850832e+02
8.044117647058825009e+06,8.044117647058824927e-01,-1.309191457806045662e+02
8.049019607843139209e+06,8.049019607843139745e-01,-1.252251578745806029e+02
8.053921568627452478e+06,8.053921568627452343e-01,-1.247199478604213709e+02
8.058823529411766678e+06,8.058823529411767161e-01,-1.291113466241588981e+02
8.063725490196079947e+06,8.063725490196079759e-01,-1.327186498067699176e+02
8.068627450980394147e+06,8.068627450980394578e-01,-1.330984328744784762e+02
8.073529411764707416e+06,8.073529411764707175e-01,-1.320051197034223094e+02
8.078431372549021617e+06,8.078431372549021994e-01,-1.307136481681710620e+02
8.083333333333334886e+06,8.083333333333334592e-01,-1.315777335601146660e+02
8.088235294117648154e+06,8.088235294117648300e-01,-1.313044844498618602e+02
8.093137254901962355e+06,8.093137254901962008e-01,-1.320712259757156062e+02
8.098039215686275624e+06,8.098039215686275716e-01,-1.290415226411990091e+02
8.102941176470589824e+06,8.102941176470589424e-01,-1.278591010122607656e+02
8.107843137254903093e+06,8.107843137254903132e-01,-1.329239493952286466e+02
8.112745098039217293e+06,8.112745098039216840e-01,-1.361421451138739371e+02
8.117647058823530562e+06,8.117647058823530548e-01,-1.343640998346275239e+02
8.122549019607844763e+06,8.122549019607844256e-01,-1.368653834609222884e+02
8.127450980392158031e+06,8.127450980392157964e-01,-1.311726938502257269e+02
8.132352941176472232e+06,8.132352941176472783e-01,-1.298286613299600560e+02
8.137254901960785501e+06,8.137254901960785380e-01,-1.352418435727987287e+02
8.142156862745099701e+06,8.142156862745100199e-01,-1.421347526377538202e+02
8.147058823529412970e+06,8.147058823529412797e-01,-1.345044643532527857e+02
8.151960784313727170e+06,8.151960784313727615e-01,-1.341298545113791079e+02
8.156862745098040439e+06,8.156862745098040213e-01,-1.418808449250270769e+02
8.161764705882354639e+06,8.161764705882355031e-01,-1.495423529172215922e+02
8.166666666666667908e+06,8.166666666666667629e-01,-1.459846636839345138e+02
8.171568627450982109e+06,8.171568627450982447e-01,-1.430310207325917418e+02
8.176470588235295378e+06,8.176470588235295045e-01,-1.353156889411457371e+02
8.181372549019609578e+06,8.181372549019609863e-01,-1.343422880556803420e+02
8.186274509803922847e+06,8.186274509803922461e-01,-1.330874552908827582e+02
8.191176470588237047e+06,8.191176470588237279e-01,-1.312425305132549056e+02
8.196078431372550316e+06,8.196078431372549877e-01,-1.309200635693671870e+02
8.200980392156864516e+06,8.200980392156864696e-01,-1.326735693863710424e+02
8.205882352941177785e+06,8.205882352941177293e-01,-1.283970660660765191e+02
8.210784313725491986e+06,8.210784313725492112e-01,-1.284020715254093830e+02
8.215686274509805255e+06,8.215686274509804710e-01,-1.349065769782432653e+02
8.220588235294119455e+06,8.220588235294119528e-01,-1.439696211511341915e+02
8.225490196078432724e+06,8.225490196078433236e-01,-1.445075797834726075e+02
8.230392156862746924e+06,8.230392156862746944e-01,-1.416561558025973682e+02
8.235294117647060193e+06,8.235294117647060652e-01,-1.475984507809940567e+02
8.240196078431374393e+06,8.240196078431374360e-01,-1.342523573650121023e+02
8.245098039215687662e+06,8.245098039215688068e-01,-1.260684275399958949e+02
8.250000000000001863e+06,8.250000000000001776e-01,-1.263944186717115059e+02
8.254901960784315132e+06,8.254901960784315484e-01,-1.290641540238849529e+02
8.259803921568629332e+06,8.259803921568629193e-01,-1.316236003296157833e+02
8.264705882352942601e+06,8.264705882352942901e-01,-1.455542171937895830e+02
8.269607843137256801e+06,8.269607843137256609e-01,-1.367539999865523441e+02
8.274509803921570070e+06,8.274509803921570317e-01,-1.292303783981703589e+02
8.279411764705884270e+06,8.279411764705884025e-01,-1.309991522270789801e+02
8.284313725490197539e+06,8.284313725490197733e-01,-1.449682993812013478e+02
8.289215686274511740e+06,8.289215686274511441e-01,-1.382381081080928880e+02
8.294117647058825009e+06,8.294117647058825149e-01,-1.362814435219185611e+02
8.299019607843139209e+06,8.299019607843138857e-01,-1.388886465060364230e+02
8.303921568627452478e+06,8.303921568627452565e-01,-1.320841468242084034e+02
8.308823529411766678e+06,8.308823529411766273e-01,-1.313782848165491828e+02
8.313725490196079947e+06,8.313725490196079981e-01,-1.329278977077205184e+02
8.318627450980394147e+06,8.318627450980393689e-01,-1.360201940771267459e+02
8.323529411764707416e+06,8.323529411764707397e-01,-1.364239908376588346e+02
8.328431372549021617e+06,8.328431372549021106e-01,-1.510157088862328010e+02
8.333333333333334886e+06,8.333333333333334814e-01,-1.303569910805478287e+02
8.338235294117649086e+06,8.338235294117649632e-01,-1.269964883391733821e+02
8.343137254901962355e+06,8.343137254901962230e-01,-1.254673610870501363e+02
8.348039215686276555e+06,8.348039215686277048e-01,-1.304008375819423406e+02
8.352941176470589824e+06,8.352941176470589646e-01,-1.324512147628217917e+02
8.357843137254904024e+06,8.357843137254904464e-01,-1.276967291710376031e+02
8.362745098039217293e+06,8.362745098039217062e-01,-1.260102524801342696e+02
8.367647058823530562e+06,8.367647058823530770e-01,-1.279525879703100912e+02
8.372549019607844763e+06,8.372549019607844478e-01,-1.327002229725477207e+02
8.377450980392158031e+06,8.377450980392158186e-01,-1.355123758483430265e+02
8.382352941176472232e+06,8.382352941176471894e-01,-1.421578123058328345e+02
8.387254901960785501e+06,8.387254901960785602e-01,-1.526582449858172481e+02
8.392156862745098770e+06,8.392156862745099311e-01,-1.427989280861055192e+02
8.397058823529412970e+06,8.397058823529413019e-01,-1.348474683770913884e+02
8.401960784313727170e+06,8.401960784313726727e-01,-1.302115945385904467e+02
8.406862745098041371e+06,8.406862745098041545e-01,-1.326048922563051633e+02
8.411764705882353708e+06,8.411764705882354143e-01,-1.289205051076134509e+02
8.416666666666667908e+06,8.416666666666667851e-01,-1.308956363726874770e+02
8.421568627450982109e+06,8.421568627450981559e-01,-1.473693306398827758e+02
8.426470588235296309e+06,8.426470588235296377e-01,-1.371047816307003302e+02
8.431372549019608647e+06,8.431372549019608975e-01,-1.312132052519344541e+02
8.436274509803922847e+06,8.436274509803922683e-01,-1.300402589147179810e+02
8.441176470588237047e+06,8.441176470588237502e-01,-1.305061537325260872e+02
8.446078431372551247e+06,8.446078431372551210e-01,-1.370274164527123730e+02
8.450980392156863585e+06,8.450980392156863807e-01,-1.326861750727794345e+02
8.455882352941177785e+06,8.455882352941177516e-01,-1.315004659665261215e+02
8.460784313725491986e+06,8.460784313725492334e-01,-1.337395117196434171e+02
8.465686274509806186e+06,8.465686274509806042e-01,-1.340429958105744674e+02
8.470588235294118524e+06,8.470588235294118640e-01,-1.331691843767148953e+02
8.475490196078432724e+06,8.475490196078432348e-01,-1.334365308141733237e+02
8.480392156862746924e+06,8.480392156862747166e-01,-1.341499396498171848e+02
8.485294117647061124e+06,8.485294117647060874e-01,-1.324281009024189188e+02
8.490196078431373462e+06,8.490196078431373472e-01,-1.279670362232735812e+02
8.495098039215687662e+06,8.495098039215687180e-01,-1.336743287027497615e+02
8.500000000000001863e+06,8.500000000000001998e-01,-1.318636261083204886e+02
8.504901960784316063e+06,8.504901960784315706e-01,-1.336165723295526107e+02
8.509803921568628401e+06,8.509803921568628304e-01,-1.342105064461947563e+02
8.514705882352942601e+06,8.514705882352943123e-01,-1.326679056616157766e+02
8.519607843137256801e+06,8.519607843137256831e-01,-1.319357524484886426e+02
8.524509803921571001e+06,8.524509803921570539e-01,-1.317623124074004295e+02
8.529411764705883339e+06,8.529411764705883137e-01,-1.319390109244939140e+02
8.534313725490197539e+06,8.534313725490197955e-01,-1.311391929051886791e+02
8.539215686274511740e+06,8.539215686274511663e-01,-1.305306424453158627e+02
8.544117647058825940e+06,8.544117647058826481e-01,-1.354550173817409018e+02
8.549019607843138278e+06,8.549019607843137969e-01,-1.385420111516261557e+02
8.553921568627452478e+06,8.553921568627452787e-01,-1.387866713027250398e+02
8.558823529411766678e+06,8.558823529411766495e-01,-1.377633581069366073e+02
8.563725490196080878e+06,8.563725490196081314e-01,-1.498008795537866717e+02
8.568627450980393216e+06,8.568627450980392801e-01,-1.403207819985930485e+02
8.573529411764707416e+06,8.573529411764707620e-01,-1.447933146970414953e+02
8.578431372549021617e+06,8.578431372549021328e-01,-1.322853311452057312e+02
8.583333333333335817e+06,8.583333333333336146e-01,-1.326814828941059545e+02
8.588235294117648154e+06,8.588235294117647634e-01,-1.352780051615745833e+02
8.593137254901962355e+06,8.593137254901962452e-01,-1.324189205819100721e+02
8.598039215686276555e+06,8.598039215686276160e-01,-1.296981870357711273e+02
8.602941176470590755e+06,8.602941176470590978e-01,-1.333811700015802160e+02
8.607843137254903093e+06,8.607843137254903576e-01,-1.360092098460652039e+02
8.612745098039217293e+06,8.612745098039217284e-01,-1.508931302455018226e+02
8.617647058823531494e+06,8.617647058823530992e-01,-1.351357160354205291e+02
8.622549019607845694e+06,8.622549019607845810e-01,-1.291829856169743209e+02
8.627450980392158031e+06,8.627450980392158408e-01,-1.232022328856603224e+02
8.632352941176472232e+06,8.632352941176472116e-01,-1.257219808933392642e+02
8.637254901960786432e+06,8.637254901960786935e-01,-1.250181000060372867e+02
8.642156862745100632e+06,8.642156862745100643e-01,-1.315711383495934967e+02
8.647058823529412970e+06,8.647058823529413241e-01,-1.295797516954677917e+02
8.651960784313727170e+06,8.651960784313726949e-01,-1.313071457040880716e+02
8.656862745098041371e+06,8.656862745098041767e-01,-1.361152966727610760e+02
8.661764705882353708e+06,8.661764705882353255e-01,-1.353492430127625994e+02
8.666666666666667908e+06,8.666666666666668073e-01,-1.340789585091634990e+02
8.671568627450982109e+06,8.671568627450981781e-01,-1.325851806336274592e+02
8.676470588235296309e+06,8.676470588235296599e-01,-1.294808248041539684e+02
8.681372549019608647e+06,8.681372549019609197e-01,-1.295082922785866231e+02
8.686274509803922847e+06,8.686274509803922905e-01,-1.296577261352782671e+02
8.691176470588237047e+06,8.691176470588236613e-01,-1.340309942808571293e+02
8.696078431372551247e+06,8.696078431372551432e-01,-1.405082041439707723e+02
8.700980392156863585e+06,8.700980392156864029e-01,-1.317199289255136136e+02
8.705882352941177785e+06,8.705882352941177738e-01,-1.273012762943177592e+02
8.710784313725491986e+06,8.710784313725491446e-01,-1.347715759763908920e+02
8.715686274509806186e+06,8.715686274509806264e-01,-1.394315076697400571e+02
8.720588235294118524e+06,8.720588235294118862e-01,-1.452115533479930889e+02
8.725490196078432724e+06,8.725490196078432570e-01,-1.386622637675151850e+02
8.730392156862746924e+06,8.730392156862747388e-01,-1.367551358934215671e+02
8.735294117647061124e+06,8.735294117647061096e-01,-1.317013187196046999e+02
8.740196078431373462e+06,8.740196078431373694e-01,-1.350476158912484266e+02
8.745098039215687662e+06,8.745098039215687402e-01,-1.370147234453223746e+02
8.750000000000001863e+06,8.750000000000002220e-01,-1.376478511886973592e+02
8.754901960784316063e+06,8.754901960784315929e-01,-1.387535582148669846e+02
8.759803921568628401e+06,8.759803921568628526e-01,-1.343503400915571717e+02
8.764705882352942601e+06,8.764705882352942234e-01,-1.288831531716412542e+02
8.769607843137256801e+06,8.769607843137257053e-01,-1.255710849463677903e+02
8.774509803921571001e+06,8.774509803921570761e-01,-1.244370660813173401e+02
8.779411764705883339e+06,8.779411764705883359e-01,-1.281545208414402452e+02
8.784313725490197539e+06,8.784313725490197067e-01,-1.276544281270563630e+02
8.789215686274511740e+06,8.789215686274511885e-01,-1.322068690530767299e+02
8.794117647058825940e+06,8.794117647058825593e-01,-1.324834298223161113e+02
8.799019607843138278e+06,8.799019607843138191e-01,-1.377516929935775352e+02
8.803921568627452478e+06,8.803921568627453009e-01,-1.384318086592720078e+02
8.808823529411766678e+06,8.808823529411766717e-01,-1.280129351390137060e+02
8.813725490196080878e+06,8.813725490196080425e-01,-1.246798988195375699e+02
8.818627450980393216e+06,8.818627450980393023e-01,-1.303090941638979530e+02
8.823529411764707416e+06,8.823529411764707842e-01,-1.304458679318294685e+02
8.828431372549021617e+06,8.828431372549021550e-01,-1.460232079258568660e+02
8.833333333333335817e+06,8.833333333333336368e-01,-1.337892806080025707e+02
8.838235294117648154e+06,8.838235294117647856e-01,-1.446075430846263714e+02
8.843137254901962355e+06,8.843137254901962674e-01,-1.356800580510060001e+02
8.848039215686276555e+06,8.848039215686276382e-01,-1.323984797197575745e+02
8.852941176470590755e+06,8.852941176470591200e-01,-1.292828630677474280e+02
8.857843137254903093e+06,8.857843137254902688e-01,-1.307409058991379140e+02
8.862745098039217293e+06,8.862745098039217506e-01,-1.322072130078671250e+02
8.867647058823531494e+06,8.867647058823531214e-01,-1.324763124711052171e+02
8.872549019607845694e+06,8.872549019607846033e-01,-1.342449739808890001e+02
8.877450980392158031e+06,8.877450980392157520e-01,-1.408399415177948129e+02
8.882352941176472232e+06,8.882352941176472338e-01,-1.354991005181735773e+02
8.887254901960786432e+06,8.887254901960786047e-01,-1.408232803198893919e+02
8.892156862745100632e+06,8.892156862745100865e-01,-1.292997057968290733e+02
8.897058823529412970e+06,8.897058823529413463e-01,-1.273653581434972324e+02
8.901960784313727170e+06,8.901960784313727171e-01,-1.278624867126445395e+02
8.906862745098041371e+06,8.906862745098040879e-01,-1.387641310453178676e+02
8.911764705882355571e+06,8.911764705882355697e-01,-1.426815316326080278e+02
8.916666666666667908e+06,8.916666666666668295e-01,-1.345153362749804842e+02
8.921568627450982109e+06,8.921568627450982003e-01,-1.295521207191178803e+02
8.926470588235296309e+06,8.926470588235296821e-01,-1.396128242022680581e+02
8.931372549019608647e+06,8.931372549019608309e-01,-1.361537086971589190e+02
8.936274509803922847e+06,8.936274509803923127e-01,-1.317707790717497289e+02
8.941176470588237047e+06,8.941176470588236835e-01,-1.286171894101186126e+02
8.946078431372551247e+06,8.946078431372551654e-01,-1.374302008616447779e+02
8.950980392156863585e+06,8.950980392156863141e-01,-1.440062130014769366e+02
8.955882352941177785e+06,8.955882352941177960e-01,-1.285530388590611039e+02
8.960784313725491986e+06,8.960784313725491668e-01,-1.249046292940083447e+02
8.965686274509806186e+06,8.965686274509806486e-01,-1.411331174660717238e+02
8.970588235294118524e+06,8.970588235294117974e-01,-1.284742205180328938e+02
8.975490196078432724e+06,8.975490196078432792e-01,-1.318035824066444945e+02
8.980392156862746924e+06,8.980392156862746500e-01,-1.371151780618877183e+02
8.985294117647061124e+06,8.985294117647061318e-01,-1.298585964768695362e+02
8.990196078431373462e+06,8.990196078431373916e-01,-1.271610421824930768e+02
8.995098039215687662e+06,8.995098039215687624e-01,-1.325554343690090775e+02
9.000000000000001863e+06,9.000000000000001332e-01,-1.308405602771940153e+02
9.004901960784316063e+06,9.004901960784316151e-01,-1.311686304682729372e+02
9.009803921568628401e+06,9.009803921568628748e-01,-1.314398908938489967e+02
9.014705882352942601e+06,9.014705882352942456e-01,-1.288524753646940439e+02
9.019607843137256801e+06,9.019607843137257275e-01,-1.272380472552033837e+02
9.024509803921571001e+06,9.024509803921570983e-01,-1.388030006580842155e+02
9.029411764705883339e+06,9.029411764705883581e-01,-1.346644785474332764e+02
9.034313725490197539e+06,9.034313725490197289e-01,-1.284687634478002849e+02
9.039215686274511740e+06,9.039215686274512107e-01,-1.262370495626829694e+02
9.044117647058825940e+06,9.044117647058825815e-01,-1.293845584794883905e+02
9.049019607843138278e+06,9.049019607843138413e-01,-1.351387620246050290e+02
9.053921568627452478e+06,9.053921568627452121e-01,-1.311499516450276133e+02
9.058823529411766678e+06,9.058823529411766939e-01,-1.256019484192265026e+02
9.063725490196080878e+06,9.063725490196080647e-01,-1.261976660617005450e+02
9.068627450980393216e+06,9.068627450980393245e-01,-1.249491688863989935e+02
9.073529411764707416e+06,9.073529411764706953e-01,-1.251633445682128496e+02
9.078431372549021617e+06,9.078431372549021772e-01,-1.274808256585103834e+02
9.083333333333335817e+06,9.083333333333335480e-01,-1.359019694984508817e+02
9.088235294117648154e+06,9.088235294117648078e-01,-1.309842745348588551e+02
9.093137254901962355e+06,9.093137254901962896e-01,-1.435640338372134579e+02
9.098039215686276555e+06,9.098039215686276604e-01,-1.319195569705799187e+02
9.102941176470590755e+06,9.102941176470590312e-01,-1.296277609762490215e+02
9.107843137254903093e+06,9.107843137254902910e-01,-1.288116352914912568e+02
9.112745098039217293e+06,9.112745098039217728e-01,-1.345730603273760835e+02
9.117647058823531494e+06,9.117647058823531436e-01,-1.435993871376867332e+02
9.122549019607845694e+06,9.122549019607845144e-01,-1.436648033479753508e+02
9.127450980392158031e+06,9.127450980392157742e-01,-1.351575510704125236e+02
9.132352941176472232e+06,9.132352941176472561e-01,-1.255471881985821483e+02
9.137254901960786432e+06,9.137254901960786269e-01,-1.236004695160065694e+02
9.142156862745100632e+06,9.142156862745101087e-01,-1.285558859260427766e+02
9.147058823529412970e+06,9.147058823529412575e-01,-1.345091621276907574e+02
9.151960784313727170e+06,9.151960784313727393e-01,-1.349942748524560443e+02
9.156862745098041371e+06,9.156862745098041101e-01,-1.369028869110574647e+02
9.161764705882355571e+06,9.161764705882355919e-01,-1.472551234012992154e+02
9.166666666666667908e+06,9.166666666666667407e-01,-1.385559210201585643e+02
9.171568627450982109e+06,9.171568627450982225e-01,-1.423636880222180139e+02
9.176470588235296309e+06,9.176470588235295933e-01,-1.476750757652840775e+02
9.181372549019610509e+06,9.181372549019610751e-01,-1.394205974893904454e+02
9.186274509803922847e+06,9.186274509803923349e-01,-1.347245775799776766e+02
9.191176470588237047e+06,9.191176470588237057e-01,-1.328637634469954776e+02
9.196078431372551247e+06,9.196078431372550765e-01,-1.329614845588035337e+02
9.200980392156865448e+06,9.200980392156865584e-01,-1.352214571334280322e+02
9.205882352941177785e+06,9.205882352941178182e-01,-1.318839262298343158e+02
9.210784313725491986e+06,9.210784313725491890e-01,-1.258465470208950592e+02
9.215686274509806186e+06,9.215686274509806708e-01,-1.250198014337892261e+02
9.220588235294118524e+06,9.220588235294118196e-01,-1.300286003485909987e+02
9.225490196078432724e+06,9.225490196078433014e-01,-1.355694388558190440e+02
9.230392156862746924e+06,9.230392156862746722e-01,-1.377891456886706862e+02
9.235294117647061124e+06,9.235294117647061540e-01,-1.483379194371078142e+02
9.240196078431373462e+06,9.240196078431373028e-01,-1.335554167965321710e+02
9.245098039215687662e+06,9.245098039215687846e-01,-1.316252376773440460e+02
9.250000000000001863e+06,9.250000000000001554e-01,-1.344897412791649458e+02
9.254901960784316063e+06,9.254901960784316373e-01,-1.323682247849889677e+02
9.259803921568628401e+06,9.259803921568627860e-01,-1.312652402592985652e+02
9.264705882352942601e+06,9.264705882352942679e-01,-1.312809433442091915e+02
9.269607843137256801e+06,9.269607843137256387e-01,-1.360569210035098706e+02
9.274509803921571001e+06,9.274509803921571205e-01,-1.380803091629868504e+02
9.279411764705883339e+06,9.279411764705883803e-01,-1.271561872804130076e+02
9.284313725490197539e+06,9.284313725490197511e-01,-1.250304184821373923e+02
9.289215686274511740e+06,9.289215686274511219e-01,-1.261241915157718552e+02
9.294117647058825940e+06,9.294117647058826037e-01,-1.310365888915176811e+02
9.299019607843138278e+06,9.299019607843138635e-01,-1.313740271873481049e+02
9.303921568627452478e+06,9.303921568627452343e-01,-1.280468371703441335e+02
9.308823529411766678e+06,9.308823529411767161e-01,-1.383209628983153152e+02
9.313725490196080878e+06,9.313725490196080870e-01,-1.471099194257712952e+02
9.318627450980393216e+06,9.318627450980393467e-01,-1.272157391850606700e+02
9.323529411764707416e+06,9.323529411764707175e-01,-1.271352816520464728e+02
9.328431372549021617e+06,9.328431372549021994e-01,-1.375403644230394207e+02
9.333333333333335817e+06,9.333333333333335702e-01,-1.305623054739651820e+02
9.338235294117648154e+06,9.338235294117648300e-01,-1.314349271200218254e+02
9.343137254901962355e+06,9.343137254901962008e-01,-1.331961099590939739e+02
9.348039215686276555e+06,9.348039215686276826e-01,-1.279705873872725164e+02
9.352941176470590755e+06,9.352941176470590534e-01,-1.279784412241791074e+02
9.357843137254903093e+06,9.357843137254903132e-01,-1.214699703202913241e+02
9.362745098039217293e+06,9.362745098039216840e-01,-1.202049057242377899e+02
9.367647058823531494e+06,9.367647058823531658e-01,-1.255262754670401932e+02
9.372549019607845694e+06,9.372549019607845366e-01,-1.376493830005015298e+02
9.377450980392158031e+06,9.377450980392157964e-01,-1.313657885753072492e+02
9.382352941176472232e+06,9.382352941176472783e-01,-1.289939004618057368e+02
9.387254901960786432e+06,9.387254901960786491e-01,-1.327156888975478637e+02
9.392156862745100632e+06,9.392156862745100199e-01,-1.336740284426062999e+02
9.397058823529412970e+06,9.397058823529412797e-01,-1.344461519430624037e+02
9.401960784313727170e+06,9.401960784313727615e-01,-1.432128095331604527e+02
9.406862745098041371e+06,9.406862745098041323e-01,-1.298428111959846945e+02
9.411764705882355571e+06,9.411764705882355031e-01,-1.267294911591814213e+02
9.416666666666667908e+06,9.416666666666667629e-01,-1.277059232588708824e+02
9.421568627450982109e+06,9.421568627450982447e-01,-1.339494501885960460e+02
9.426470588235296309e+06,9.426470588235296155e-01,-1.282319915291390942e+02
9.431372549019610509e+06,9.431372549019610974e-01,-1.274862598168419936e+02
9.436274509803922847e+06,9.436274509803922461e-01,-1.329805486985608525e+02
9.441176470588237047e+06,9.441176470588237279e-01,-1.354045157629057030e+02
9.446078431372551247e+06,9.446078431372550988e-01,-1.362969813703381874e+02
9.450980392156865448e+06,9.450980392156865806e-01,-1.354883996786058162e+02
9.455882352941177785e+06,9.455882352941177293e-01,-1.377023894472838776e+02
9.460784313725491986e+06,9.460784313725492112e-01,-1.382970316651356200e+02
9.465686274509806186e+06,9.465686274509805820e-01,-1.365450336168876220e+02
9.470588235294120386e+06,9.470588235294120638e-01,-1.415463304575350207e+02
9.475490196078432724e+06,9.475490196078433236e-01,-1.313055683481609321e+02
9.480392156862746924e+06,9.480392156862746944e-01,-1.310583959972211403e+02
9.485294117647061124e+06,9.485294117647060652e-01,-1.332382761679122325e+02
9.490196078431373462e+06,9.490196078431373250e-01,-1.325257473658885772e+02
9.495098039215687662e+06,9.495098039215688068e-01,-1.332220966320030584e+02
9.500000000000001863e+06,9.500000000000001776e-01,-1.315163554948177591e+02
9.504901960784316063e+06,9.504901960784316595e-01,-1.289267763719832942e+02
9.509803921568628401e+06,9.509803921568628082e-01,-1.285760680524533939e+02
9.514705882352942601e+06,9.514705882352942901e-01,-1.296703933323748856e+02
9.519607843137256801e+06,9.519607843137256609e-01,-1.311540691965870451e+02
9.524509803921571001e+06,9.524509803921571427e-01,-1.273638389938889190e+02
9.529411764705883339e+06,9.529411764705882915e-01,-1.296715011898179455e+02
9.534313725490197539e+06,9.534313725490197733e-01,-1.321851197530386344e+02
9.539215686274511740e+06,9.539215686274511441e-01,-1.300978753230071447e+02
9.544117647058825940e+06,9.544117647058826259e-01,-1.326016990408475351e+02
9.549019607843138278e+06,9.549019607843137747e-01,-1.444244533690752803e+02
9.553921568627452478e+06,9.553921568627452565e-01,-1.343368202423060325e+02
9.558823529411766678e+06,9.558823529411766273e-01,-1.372597745213701330e+02
9.563725490196080878e+06,9.563725490196081092e-01,-1.382185554717925697e+02
9.568627450980393216e+06,9.568627450980393689e-01,-1.322495177383746636e+02
9.573529411764707416e+06,9.573529411764707397e-01,-1.252361463837286237e+02
9.578431372549021617e+06,9.578431372549021106e-01,-1.260740071381387395e+02
9.583333333333335817e+06,9.583333333333335924e-01,-1.264628662697381287e+02
9.588235294117648154e+06,9.588235294117648522e-01,-1.279276278579249038e+02
9.593137254901962355e+06,9.593137254901962230e-01,-1.295106415261670634e+02
9.598039215686276555e+06,9.598039215686277048e-01,-1.314342831696891380e+02
9.602941176470590755e+06,9.602941176470590756e-01,-1.349955816165841043e+02
9.607843137254903093e+06,9.607843137254903354e-01,-1.351857907638218421e+02
9.612745098039217293e+06,9.612745098039217062e-01,-1.397435510436855850e+02
9.617647058823531494e+06,9.617647058823531880e-01,-1.418600418384529576e+02
9.622549019607845694e+06,9.622549019607845588e-01,-1.332595676456924423e+02
9.627450980392158031e+06,9.627450980392158186e-01,-1.332316143788648617e+02
9.632352941176472232e+06,9.632352941176471894e-01,-1.307702602395387999e+02
9.637254901960786432e+06,9.637254901960786713e-01,-1.289653604973871666e+02
9.642156862745100632e+06,9.642156862745100421e-01,-1.278663500918847546e+02
9.647058823529412970e+06,9.647058823529413019e-01,-1.292451966356334765e+02
9.651960784313727170e+06,9.651960784313726727e-01,-1.327993725927801734e+02
9.656862745098041371e+06,9.656862745098041545e-01,-1.301626929294763784e+02
9.661764705882355571e+06,9.661764705882355253e-01,-1.265393756494955966e+02
9.666666666666667908e+06,9.666666666666667851e-01,-1.312406928517704614e+02
9.671568627450982109e+06,9.671568627450981559e-01,-1.375656819318941189e+02
9.676470588235296309e+06,9.676470588235296377e-01,-1.338505152345302065e+02
9.681372549019610509e+06,9.681372549019610085e-01,-1.348799808886294329e+02
9.686274509803922847e+06,9.686274509803922683e-01,-1.357415957875278423e+02
9.691176470588237047e+06,9.691176470588237502e-01,-1.380872490692999293e+02
9.696078431372551247e+06,9.696078431372551210e-01,-1.368615647157384956e+02
9.700980392156865448e+06,9.700980392156864918e-01,-1.299276306369065708e+02
9.705882352941177785e+06,9.705882352941177516e-01,-1.295016838654664753e+02
9.710784313725491986e+06,9.710784313725492334e-01,-1.264615147613662174e+02
9.715686274509806186e+06,9.715686274509806042e-01,-1.281173430192831404e+02
9.720588235294120386e+06,9.720588235294120860e-01,-1.330426128476115082e+02
9.725490196078432724e+06,9.725490196078432348e-01,-1.304180736046058371e+02
9.730392156862746924e+06,9.730392156862747166e-01,-1.271392978053776943e+02
9.735294117647061124e+06,9.735294117647060874e-01,-1.288786953019853456e+02
9.740196078431375325e+06,9.740196078431375692e-01,-1.343186422337884665e+02
9.745098039215687662e+06,9.745098039215687180e-01,-1.365340716797635707e+02
9.750000000000001863e+06,9.750000000000001998e-01,-1.359148407014217526e+02
9.754901960784316063e+06,9.754901960784315706e-01,-1.311941367671151966e+02
9.759803921568630263e+06,9.759803921568630525e-01,-1.275020846432569641e+02
9.764705882352942601e+06,9.764705882352943123e-01,-1.377489890803610706e+02
9.769607843137256801e+06,9.769607843137256831e-01,-1.283216542018368784e+02
9.774509803921571001e+06,9.774509803921570539e-01,-1.296933609331139223e+02
9.779411764705883339e+06,9.779411764705883137e-01,-1.326864486786751058e+02
9.784313725490197539e+06,9.784313725490197955e-01,-1.305128662313780410e+02
9.789215686274511740e+06,9.789215686274511663e-01,-1.274160709634302435e+02
9.794117647058825940e+06,9.794117647058826481e-01,-1.254029876067372840e+02
9.799019607843138278e+06,9.799019607843137969e-01,-1.240156527496660601e+02
9.803921568627452478e+06,9.803921568627452787e-01,-1.257144738594590052e+02
9.808823529411766678e+06,9.808823529411766495e-01,-1.294427936106141601e+02
9.813725490196080878e+06,9.813725490196081314e-01,-1.302679048314972192e+02
9.818627450980393216e+06,9.818627450980392801e-01,-1.289445471555332574e+02
9.823529411764707416e+06,9.823529411764707620e-01,-1.336166318274188995e+02
9.828431372549021617e+06,9.828431372549021328e-01,-1.401459525086449105e+02
9.833333333333335817e+06,9.833333333333336146e-01,-1.387973907286517772e+02
9.838235294117648154e+06,9.838235294117647634e-01,-1.352765974765542865e+02
9.843137254901962355e+06,9.843137254901962452e-01,-1.336656016233394269e+02
9.848039215686276555e+06,9.848039215686276160e-01,-1.272412496199308976e+02
9.852941176470590755e+06,9.852941176470590978e-01,-1.412126577641714391e+02
9.857843137254903093e+06,9.857843137254903576e-01,-1.283485805145211316e+02
9.862745098039217293e+06,9.862745098039217284e-01,-1.351960080616229334e+02
9.867647058823531494e+06,9.867647058823530992e-01,-1.336982167416808238e+02
9.872549019607845694e+06,9.872549019607845810e-01,-1.333895001485116154e+02
9.877450980392158031e+06,9.877450980392158408e-01,-1.356701534604179074e+02
9.882352941176472232e+06,9.882352941176472116e-01,-1.346992813091861194e+02
9.887254901960786432e+06,9.887254901960786935e-01,-1.294721981097528669e+02
9.892156862745100632e+06,9.892156862745100643e-01,-1.293174716863685774e+02
9.897058823529412970e+06,9.897058823529413241e-01,-1.305025619777584609e+02
9.901960784313727170e+06,9.901960784313726949e-01,-1.453738222906963244e+02
9.906862745098041371e+06,9.906862745098041767e-01,-1.326024980631959238e+02
9.911764705882355571e+06,9.911764705882355475e-01,-1.351383469877351899e+02
9.916666666666667908e+06,9.916666666666668073e-01,-1.309782074544841350e+02
9.921568627450982109e+06,9.921568627450981781e-01,-1.378920255204052978e+02
9.926470588235296309e+06,9.926470588235296599e-01,-1.325810045983180601e+02
9.931372549019610509e+06,9.931372549019610307e-01,-1.331009392742773514e+02
9.936274509803922847e+06,9.936274509803922905e-01,-1.305112024665025956e+02
9.941176470588237047e+06,9.941176470588236613e-01,-1.322501642128397918e+02
9.946078431372551247e+06,9.946078431372551432e-01,-1.269723617219401746e+02
9.950980392156865448e+06,9.950980392156865140e-01,-1.289614741636563053e+02
9.955882352941177785e+06,9.955882352941177738e-01,-1.313746232638989966e+02
9.960784313725491986e+06,9.960784313725491446e-01,-1.432201487834072964e+02
9.965686274509806186e+06,9.965686274509806264e-01,-1.348890728975194406e+02
9.970588235294120386e+06,9.970588235294119972e-01,-1.386575200174539759e+02
9.975490196078432724e+06,9.975490196078432570e-01,-1.447316868678335595e+02
9.980392156862746924e+06,9.980392156862747388e-01,-1.313312272705438488e+02
9.985294117647061124e+06,9.985294117647061096e-01,-1.276267323574152499e+02
9.990196078431375325e+06,9.990196078431374804e-01,-1.353087028856873815e+02
9.995098039215687662e+06,9.995098039215687402e-01,-1.262106528064389579e+02
1.000000000000000186e+07,1.000000000000000222e+00,-1.295345245826347877e+02
1.000490196078431606e+07,1.000490196078431593e+00,-1.372330088746234082e+02
1.000980392156863026e+07,1.000980392156862964e+00,-1.315853277685019975e+02
1.001470588235294260e+07,1.001470588235294334e+00,-1.281349167716728630e+02
1.001960784313725680e+07,1.001960784313725705e+00,-1.340060971694760212e+02
1.002450980392157100e+07,1.002450980392157076e+00,-1.392225058180315500e+02
1.002941176470588520e+07,1.002941176470588447e+00,-1.327006046129170045e+02
1.003431372549019754e+07,1.003431372549019818e+00,-1.286238385966605904e+02
1.003921568627451174e+07,1.003921568627451189e+00,-1.315894337792362307e+02
1.004411764705882594e+07,1.004411764705882559e+00,-1.313097070857256767e+02
1.004901960784313828e+07,1.004901960784313930e+00,-1.332126964889397414e+02
1.005392156862745248e+07,1.005392156862745301e+00,-1.352161368725833483e+02
1.005882352941176668e+07,1.005882352941176672e+00,-1.420048673572743496e+02
1.006372549019608088e+07,1.006372549019608043e+00,-1.326976026384797365e+02
1.006862745098039322e+07,1.006862745098039413e+00,-1.355443626404869519e+02
1.007352941176470742e+07,1.007352941176470784e+00,-1.269668731094532745e+02
1.007843137254902162e+07,1.007843137254902155e+00,-1.291710865522929339e+02
1.008333333333333582e+07,1.008333333333333526e+00,-1.347410368606878421e+02
1.008823529411764815e+07,1.008823529411764897e+00,-1.391416833429317705e+02
1.009313725490196235e+07,1.009313725490196267e+00,-1.360400894544609685e+02
1.009803921568627656e+07,1.009803921568627638e+00,-1.501824899867119711e+02
1.010294117647059076e+07,1.010294117647059009e+00,-1.354991036970895664e+02
1.010784313725490309e+07,1.010784313725490380e+00,-1.330192925243469233e+02
1.011274509803921729e+07,1.011274509803921751e+00,-1.316163349629646859e+02
1.011764705882353149e+07,1.011764705882353121e+00,-1.299198994137235843e+02
1.012254901960784569e+07,1.012254901960784492e+00,-1.295651347322344975e+02
1.012745098039215803e+07,1.012745098039215863e+00,-1.318376341070949138e+02
1.013235294117647223e+07,1.013235294117647234e+00,-1.331665671116612657e+02
1.013725490196078643e+07,1.013725490196078605e+00,-1.388968495153073093e+02
1.014215686274510063e+07,1.014215686274509975e+00,-1.289819628612611098e+02
1.014705882352941297e+07,1.014705882352941346e+00,-1.278355370671508240e+02
1.015196078431372717e+07,1.015196078431372717e+00,-1.266117890394820904e+02
1.015686274509804137e+07,1.015686274509804088e+00,-1.291873932521588131e+02
1.016176470588235557e+07,1.016176470588235459e+00,-1.278725612075982383e+02
1.016666666666666791e+07,1.016666666666666829e+00,-1.304928133178889311e+02
1.017156862745098211e+07,1.017156862745098200e+00,-1.334604451030708958e+02
1.017647058823529631e+07,1.017647058823529571e+00,-1.458693843616822505e+02
1.018137254901961051e+07,1.018137254901960942e+00,-1.402439773606990627e+02
1.018627450980392285e+07,1.018627450980392313e+00,-1.350570164122001131e+02
1.019117647058823705e+07,1.019117647058823684e+00,-1.295790304870822069e+02
1.019607843137255125e+07,1.019607843137255054e+00,-1.350913105320638294e+02
1.020098039215686545e+07,1.020098039215686647e+00,-1.380550859825174257e+02
1.020588235294117779e+07,1.020588235294117796e+00,-1.348310247610784245e+02
1.021078431372549199e+07,1.021078431372549167e+00,-1.355635170064429076e+02
1.021568627450980619e+07,1.021568627450980538e+00,-1.449519850657740676e+02
1.022058823529412039e+07,1.022058823529412130e+00,-1.359320657294789498e+02
1.022549019607843272e+07,1.022549019607843279e+00,-1.364914204211421804e+02
1.023039215686274692e+07,1.023039215686274650e+00,-1.309872465474348928e+02
1.023529411764706112e+07,1.023529411764706021e+00,-1.319334499355611854e+02
1.024019607843137532e+07,1.024019607843137614e+00,-1.322628801082661028e+02
1.024509803921568766e+07,1.024509803921568762e+00,-1.286836577753790607e+02
1.025000000000000186e+07,1.025000000000000133e+00,-1.264859654645835008e+02
1.025490196078431606e+07,1.025490196078431504e+00,-1.270684385855143006e+02
1.025980392156863026e+07,1.025980392156863097e+00,-1.280951818944202500e+02
1.026470588235294260e+07,1.026470588235294246e+00,-1.297840118114492611e+02
1.026960784313725680e+07,1.026960784313725616e+00,-1.315790244842149832e+02
1.027450980392157100e+07,1.027450980392157209e+00,-1.332578984244083244e+02
1.027941176470588520e+07,1.027941176470588580e+00,-1.398326049836986726e+02
1.028431372549019754e+07,1.028431372549019729e+00,-1.336506413648084219e+02
1.028921568627451174e+07,1.028921568627451100e+00,-1.289512037984216590e+02
1.029411764705882594e+07,1.029411764705882693e+00,-1.346140856380837931e+02
1.029901960784314014e+07,1.029901960784314063e+00,-1.416868513615122538e+02
1.030392156862745248e+07,1.030392156862745212e+00,-1.301270576730613868e+02
1.030882352941176668e+07,1.030882352941176583e+00,-1.262918414040152726e+02
1.031372549019608088e+07,1.031372549019608176e+00,-1.276708484881964978e+02
1.031862745098039322e+07,1.031862745098039325e+00,-1.317015145442189521e+02
1.032352941176470742e+07,1.032352941176470695e+00,-1.353141125374520186e+02
1.032843137254902162e+07,1.032843137254902066e+00,-1.299445130057351321e+02
1.033333333333333582e+07,1.033333333333333659e+00,-1.339122264238380922e+02
1.033823529411764815e+07,1.033823529411764808e+00,-1.355966131570704363e+02
1.034313725490196235e+07,1.034313725490196179e+00,-1.339667895952593142e+02
1.034803921568627656e+07,1.034803921568627549e+00,-1.359739725393049810e+02
1.035294117647059076e+07,1.035294117647059142e+00,-1.441102483175583870e+02
1.035784313725490309e+07,1.035784313725490291e+00,-1.344032516365208494e+02
1.036274509803921729e+07,1.036274509803921662e+00,-1.330282430811224685e+02
1.036764705882353149e+07,1.036764705882353255e+00,-1.295907677232231094e+02
1.037254901960784569e+07,1.037254901960784625e+00,-1.238775067361364108e+02
1.037745098039215803e+07,1.037745098039215774e+00,-1.230988616806143057e+02
1.038235294117647223e+07,1.038235294117647145e+00,-1.292862723154622984e+02
1.038725490196078643e+07,1.038725490196078738e+00,-1.312959416432753983e+02
1.039215686274510063e+07,1.039215686274510109e+00,-1.361724405217463243e+02
1.039705882352941297e+07,1.039705882352941257e+00,-1.385779541501686367e+02
1.040196078431372717e+07,1.040196078431372628e+00,-1.326053126275485283e+02
1.040686274509804137e+07,1.040686274509804221e+00,-1.306435287307465671e+02
1.041176470588235557e+07,1.041176470588235592e+00,-1.294116045072985060e+02
1.041666666666666791e+07,1.041666666666666741e+00,-1.306844513350343959e+02
1.042156862745098211e+07,1.042156862745098111e+00,-1.351367803702129322e+02
1.042647058823529631e+07,1.042647058823529704e+00,-1.280315356090736998e+02
1.043137254901961051e+07,1.043137254901961075e+00,-1.251578110314559069e+02
1.043627450980392285e+07,1.043627450980392224e+00,-1.254864364969513986e+02
1.044117647058823705e+07,1.044117647058823595e+00,-1.226620708652059335e+02
1.044607843137255125e+07,1.044607843137255188e+00,-1.211994219355213289e+02
1.045098039215686545e+07,1.045098039215686558e+00,-1.265605350777262714e+02
1.045588235294117779e+07,1.045588235294117707e+00,-1.290364047706935366e+02
1.046078431372549199e+07,1.046078431372549300e+00,-1.345470491105628525e+02
1.046568627450980619e+07,1.046568627450980671e+00,-1.358168742943985876e+02
1.047058823529412039e+07,1.047058823529412042e+00,-1.360962205448051918e+02
1.047549019607843272e+07,1.047549019607843190e+00,-1.397996992731804937e+02
1.048039215686274692e+07,1.048039215686274783e+00,-1.418378596810986778e+02
1.048529411764706112e+07,1.048529411764706154e+00,-1.376548147617895097e+02
1.049019607843137532e+07,1.049019607843137525e+00,-1.317539206975843626e+02
1.049509803921568766e+07,1.049509803921568674e+00,-1.303152418564143034e+02
1.050000000000000186e+07,1.050000000000000266e+00,-1.352438338679569654e+02
1.050490196078431606e+07,1.050490196078431637e+00,-1.399708552675203350e+02
1.050980392156863026e+07,1.050980392156863008e+00,-1.282393215953584331e+02
1.051470588235294260e+07,1.051470588235294157e+00,-1.247348948006063836e+02
1.051960784313725680e+07,1.051960784313725750e+00,-1.238483662242836090e+02
1.052450980392157100e+07,1.052450980392157120e+00,-1.256002377222834241e+02
1.052941176470588520e+07,1.052941176470588491e+00,-1.344701367063676116e+02
1.053431372549019754e+07,1.053431372549019862e+00,-1.383777297214354292e+02
1.053921568627451174e+07,1.053921568627451233e+00,-1.313128221808483431e+02
1.054411764705882594e+07,1.054411764705882604e+00,-1.290803033354076774e+02
1.054901960784314014e+07,1.054901960784313975e+00,-1.289283119529285102e+02
1.055392156862745248e+07,1.055392156862745345e+00,-1.292545422280695675e+02
1.055882352941176668e+07,1.055882352941176716e+00,-1.339465559194064213e+02
1.056372549019608088e+07,1.056372549019608087e+00,-1.344541675901087388e+02
1.056862745098039508e+07,1.056862745098039458e+00,-1.290478070631037895e+02
1.057352941176470742e+07,1.057352941176470829e+00,-1.291178142356305898e+02
1.057843137254902162e+07,1.057843137254902199e+00,-1.356894077538904639e+02
1.058333333333333582e+07,1.058333333333333570e+00,-1.337910317471635722e+02
1.058823529411765002e+07,1.058823529411764941e+00,-1.270586223996213846e+02
1.059313725490196235e+07,1.059313725490196312e+00,-1.254983931205185712e+02
1.059803921568627656e+07,1.059803921568627683e+00,-1.260497293466113717e+02
1.060294117647059076e+07,1.060294117647059053e+00,-1.272942181017358365e+02
1.060784313725490309e+07,1.060784313725490202e+00,-1.293282606739107052e+02
1.061274509803921729e+07,1.061274509803921795e+00,-1.290165103777169122e+02
1.061764705882353149e+07,1.061764705882353166e+00,-1.302592738756082440e+02
1.062254901960784569e+07,1.062254901960784537e+00,-1.296724315579414508e+02
1.062745098039215803e+07,1.062745098039215907e+00,-1.278315577842992212e+02
1.063235294117647223e+07,1.063235294117647278e+00,-1.298209534291370630e+02
1.063725490196078643e+07,1.063725490196078649e+00,-1.373505445727186327e+02
1.064215686274510063e+07,1.064215686274510020e+00,-1.386592728542183011e+02
1.064705882352941297e+07,1.064705882352941391e+00,-1.308610523132937828e+02
1.065196078431372717e+07,1.065196078431372761e+00,-1.291021517000360177e+02
1.065686274509804137e+07,1.065686274509804132e+00,-1.247986273484577566e+02
1.066176470588235557e+07,1.066176470588235503e+00,-1.242382424571567014e+02
1.066666666666666791e+07,1.066666666666666874e+00,-1.277451480849874486e+02
1.067156862745098211e+07,1.067156862745098245e+00,-1.300121413750835018e+02
1.067647058823529631e+07,1.067647058823529616e+00,-1.332275587899565323e+02
1.068137254901961051e+07,1.068137254901960986e+00,-1.366465668460645873e+02
1.068627450980392285e+07,1.068627450980392357e+00,-1.434239194755509175e+02
1.069117647058823705e+07,1.069117647058823728e+00,-1.467228221769349830e+02
1.069607843137255125e+07,1.069607843137255099e+00,-1.354201659751649345e+02
1.070098039215686545e+07,1.070098039215686470e+00,-1.375521504934575887e+02
1.070588235294117779e+07,1.070588235294117840e+00,-1.338880335431045978e+02
1.071078431372549199e+07,1.071078431372549211e+00,-1.348724044833307119e+02
1.071568627450980619e+07,1.071568627450980582e+00,-1.478741711490747548e+02
1.072058823529412039e+07,1.072058823529411953e+00,-1.336321547672370116e+02
1.072549019607843272e+07,1.072549019607843324e+00,-1.273298601762801496e+02
1.073039215686274692e+07,1.073039215686274694e+00,-1.257364870239272960e+02
1.073529411764706112e+07,1.073529411764706065e+00,-1.237990297540634685e+02
1.074019607843137532e+07,1.074019607843137436e+00,-1.259931861156708521e+02
1.074509803921568766e+07,1.074509803921568807e+00,-1.329674563263604057e+02
1.075000000000000186e+07,1.075000000000000178e+00,-1.331678654196030891e+02
1.075490196078431606e+07,1.075490196078431548e+00,-1.411438631837232265e+02
1.075980392156863026e+07,1.075980392156862919e+00,-1.384480275474306552e+02
1.076470588235294260e+07,1.076470588235294290e+00,-1.349148718122869184e+02
1.076960784313725680e+07,1.076960784313725661e+00,-1.334312768667037403e+02
1.077450980392157100e+07,1.077450980392157032e+00,-1.331276182625482534e+02
1.077941176470588520e+07,1.077941176470588625e+00,-1.446235008844638799e+02
1.078431372549019754e+07,1.078431372549019773e+00,-1.319343048719811122e+02
1.078921568627451174e+07,1.078921568627451144e+00,-1.279757977214463267e+02
1.079411764705882594e+07,1.079411764705882515e+00,-1.262747967614640459e+02
1.079901960784314014e+07,1.079901960784314108e+00,-1.256166261339296710e+02
1.080392156862745248e+07,1.080392156862745257e+00,-1.251698465643978011e+02
1.080882352941176668e+07,1.080882352941176627e+00,-1.254091033161040514e+02
1.081372549019608088e+07,1.081372549019607998e+00,-1.265600181963467605e+02
1.081862745098039508e+07,1.081862745098039591e+00,-1.285598302737924428e+02
1.082352941176470742e+07,1.082352941176470740e+00,-1.315047804580053423e+02
1.082843137254902162e+07,1.082843137254902111e+00,-1.320088318708440340e+02
1.083333333333333582e+07,1.083333333333333481e+00,-1.313790364218729110e+02
1.083823529411765002e+07,1.083823529411765074e+00,-1.345898089243660820e+02
1.084313725490196235e+07,1.084313725490196223e+00,-1.312824744400538748e+02
1.084803921568627656e+07,1.084803921568627594e+00,-1.298355141237136650e+02
1.085294117647059076e+07,1.085294117647058965e+00,-1.299098179564824136e+02
1.085784313725490496e+07,1.085784313725490557e+00,-1.372377566687319188e+02
1.086274509803921729e+07,1.086274509803921706e+00,-1.346328657293615265e+02
1.086764705882353149e+07,1.086764705882353077e+00,-1.374096306875369180e+02
1.087254901960784569e+07,1.087254901960784670e+00,-1.310903245483657145e+02
1.087745098039215803e+07,1.087745098039215819e+00,-1.332747399671379469e+02
1.088235294117647223e+07,1.088235294117647189e+00,-1.349745149316835864e+02
1.088725490196078643e+07,1.088725490196078560e+00,-1.368399528083307075e+02
1.089215686274510063e+07,1.089215686274510153e+00,-1.277389019714521794e+02
1.089705882352941297e+07,1.089705882352941302e+00,-1.298848589206950521e+02
1.090196078431372717e+07,1.090196078431372673e+00,-1.331127942938535398e+02
1.090686274509804137e+07,1.090686274509804043e+00,-1.349948405513936223e+02
1.091176470588235557e+07,1.091176470588235636e+00,-1.414995171145216375e+02
1.091666666666666791e+07,1.091666666666666785e+00,-1.359933534445343071e+02
1.092156862745098211e+07,1.092156862745098156e+00,-1.290249749194091464e+02
1.092647058823529631e+07,1.092647058823529527e+00,-1.303342073529422294e+02
1.093137254901961051e+07,1.093137254901961120e+00,-1.358573722918582689e+02
1.093627450980392285e+07,1.093627450980392268e+00,-1.382748873503229561e+02
1.094117647058823705e+07,1.094117647058823639e+00,-1.306184199014835485e+02
1.094607843137255125e+07,1.094607843137255232e+00,-1.238866583801073631e+02
1.095098039215686545e+07,1.095098039215686603e+00,-1.184766474585310334e+02
1.095588235294117779e+07,1.095588235294117752e+00,-1.213810234174388256e+02
1.096078431372549199e+07,1.096078431372549122e+00,-1.382775717082602966e+02
1.096568627450980619e+07,1.096568627450980715e+00,-1.326333254248744993e+02
1.097058823529412039e+07,1.097058823529412086e+00,-1.287673114218410433e+02
1.097549019607843272e+07,1.097549019607843235e+00,-1.328160269075692383e+02
1.098039215686274692e+07,1.098039215686274606e+00,-1.352239382926944131e+02
1.098529411764706112e+07,1.098529411764706198e+00,-1.360487014862567889e+02
1.099019607843137532e+07,1.099019607843137569e+00,-1.441648187343035659e+02
1.099509803921568766e+07,1.099509803921568718e+00,-1.404990011750257111e+02
1.100000000000000186e+07,1.100000000000000089e+00,-1.344896676693798838e+02
1.100490196078431606e+07,1.100490196078431682e+00,-1.349745242550516195e+02
1.100980392156863026e+07,1.100980392156863052e+00,-1.356513548686792205e+02
1.101470588235294260e+07,1.101470588235294201e+00,-1.341539160641301294e+02
1.101960784313725680e+07,1.101960784313725572e+00,-1.312446316425322550e+02
1.102450980392157100e+07,1.102450980392157165e+00,-1.301480728724709195e+02
1.102941176470588520e+07,1.102941176470588536e+00,-1.302539433083777283e+02
1.103431372549019754e+07,1.103431372549019684e+00,-1.350551688929178056e+02
1.103921568627451174e+07,1.103921568627451277e+00,-1.276101531634556636e+02
1.104411764705882594e+07,1.104411764705882648e+00,-1.266776981143696617e+02
1.104901960784314014e+07,1.104901960784314019e+00,-1.257916920046891960e+02
1.105392156862745248e+07,1.105392156862745168e+00,-1.276785355421618675e+02
1.105882352941176668e+07,1.105882352941176761e+00,-1.298045247240786750e+02
1.106372549019608088e+07,1.106372549019608131e+00,-1.506527049553367021e+02
1.106862745098039508e+07,1.106862745098039502e+00,-1.266222137578819371e+02
1.107352941176470742e+07,1.107352941176470651e+00,-1.268561953946512375e+02
1.107843137254902162e+07,1.107843137254902244e+00,-1.315693505905124709e+02
1.108333333333333582e+07,1.108333333333333615e+00,-1.430776605566900912e+02
1.108823529411765002e+07,1.108823529411764985e+00,-1.314153700175130837e+02
1.109313725490196235e+07,1.109313725490196134e+00,-1.386469408893103434e+02
1.109803921568627656e+07,1.109803921568627727e+00,-1.283144958040393249e+02
1.110294117647059076e+07,1.110294117647059098e+00,-1.293933839842471798e+02
1.110784313725490496e+07,1.110784313725490469e+00,-1.335397546009547796e+02
1.111274509803921729e+07,1.111274509803921839e+00,-1.381199412292252191e+02
1.111764705882353149e+07,1.111764705882353210e+00,-1.423136782254796628e+02
1.112254901960784569e+07,1.112254901960784581e+00,-1.351493408325069083e+02
1.112745098039215989e+07,1.112745098039215952e+00,-1.274232782638323158e+02
1.113235294117647223e+07,1.113235294117647323e+00,-1.295815916912773389e+02
1.113725490196078643e+07,1.113725490196078693e+00,-1.290837699488365899e+02
1.114215686274510063e+07,1.114215686274510064e+00,-1.282316194665441174e+02
1.114705882352941483e+07,1.114705882352941435e+00,-1.268488533140657495e+02
1.115196078431372717e+07,1.115196078431372806e+00,-1.275573996322253265e+02
1.115686274509804137e+07,1.115686274509804177e+00,-1.296651533964327712e+02
1.116176470588235557e+07,1.116176470588235548e+00,-1.323872712603847503e+02
1.116666666666666791e+07,1.116666666666666696e+00,-1.304710117628282546e+02
1.117156862745098211e+07,1.117156862745098289e+00,-1.255167010883747594e+02
1.117647058823529631e+07,1.117647058823529660e+00,-1.213015427018176524e+02
1.118137254901961051e+07,1.118137254901961031e+00,-1.224351215514109015e+02
1.118627450980392285e+07,1.118627450980392180e+00,-1.248090054091369154e+02
1.119117647058823705e+07,1.119117647058823772e+00,-1.310920888621355118e+02
1.119607843137255125e+07,1.119607843137255143e+00,-1.284577174432086792e+02
1.120098039215686545e+07,1.120098039215686514e+00,-1.287227656455276303e+02
1.120588235294117779e+07,1.120588235294117885e+00,-1.312422094312223351e+02
1.121078431372549199e+07,1.121078431372549256e+00,-1.482441611086511841e+02
1.121568627450980619e+07,1.121568627450980626e+00,-1.325824329863997662e+02
1.122058823529412039e+07,1.122058823529411997e+00,-1.316283153138539888e+02
1.122549019607843272e+07,1.122549019607843368e+00,-1.347170109221544294e+02
1.123039215686274692e+07,1.123039215686274739e+00,-1.339638246491860230e+02
1.123529411764706112e+07,1.123529411764706110e+00,-1.279103591142962983e+02
1.124019607843137532e+07,1.124019607843137480e+00,-1.271576859877886818e+02
1.124509803921568766e+07,1.124509803921568851e+00,-1.200851044900855982e+02
1.125000000000000186e+07,1.125000000000000222e+00,-1.283335170055666765e+02
1.125490196078431606e+07,1.125490196078431593e+00,-1.280179103343909048e+02
1.125980392156863026e+07,1.125980392156862964e+00,-1.266916644851679763e+02
1.126470588235294260e+07,1.126470588235294334e+00,-1.276661728304295309e+02
1.126960784313725680e+07,1.126960784313725705e+00,-1.334294526822428963e+02
1.127450980392157100e+07,1.127450980392157076e+00,-1.481688108808996276e+02
1.127941176470588520e+07,1.127941176470588447e+00,-1.430763376498766206e+02
1.128431372549019754e+07,1.128431372549019818e+00,-1.372172290070220413e+02
1.128921568627451174e+07,1.128921568627451189e+00,-1.282774883154223744e+02
1.129411764705882594e+07,1.129411764705882559e+00,-1.244847429499968428e+02
1.129901960784314014e+07,1.129901960784313930e+00,-1.265547133257420853e+02
1.130392156862745248e+07,1.130392156862745301e+00,-1.300793286513656142e+02
1.130882352941176668e+07,1.130882352941176672e+00,-1.327499147608049270e+02
1.131372549019608088e+07,1.131372549019608043e+00,-1.332090573116541350e+02
1.131862745098039508e+07,1.131862745098039413e+00,-1.324303000882147785e+02
1.132352941176470742e+07,1.132352941176470784e+00,-1.318394489418056423e+02
1.132843137254902162e+07,1.132843137254902155e+00,-1.320147950223592375e+02
1.133333333333333582e+07,1.133333333333333526e+00,-1.326670287051826165e+02
1.133823529411765002e+07,1.133823529411764897e+00,-1.338445696903503688e+02
1.134313725490196235e+07,1.134313725490196267e+00,-1.339448608740076736e+02
1.134803921568627656e+07,1.134803921568627638e+00,-1.328727901964777516e+02
1.135294117647059076e+07,1.135294117647059009e+00,-1.304246911880770767e+02
1.135784313725490496e+07,1.135784313725490602e+00,-1.416776256182985492e+02
1.136274509803921729e+07,1.136274509803921751e+00,-1.332941554895034244e+02
1.136764705882353149e+07,1.136764705882353121e+00,-1.363460446840652196e+02
1.137254901960784569e+07,1.137254901960784492e+00,-1.352264337533597143e+02
1.137745098039215989e+07,1.137745098039216085e+00,-1.262697292826009630e+02
1.138235294117647223e+07,1.138235294117647234e+00,-1.239185551038281687e+02
1.138725490196078643e+07,1.138725490196078605e+00,-1.343826337371239958e+02
1.139215686274510063e+07,1.139215686274509975e+00,-1.335460567773003788e+02
1.139705882352941483e+07,1.139705882352941568e+00,-1.315498675801373167e+02
1.140196078431372717e+07,1.140196078431372717e+00,-1.280687746964186431e+02
1.140686274509804137e+07,1.140686274509804088e+00,-1.367960992412529606e+02
1.141176470588235557e+07,1.141176470588235459e+00,-1.299683509650183169e+02
1.141666666666666977e+07,1.141666666666667052e+00,-1.372549896287172828e+02
1.142156862745098211e+07,1.142156862745098200e+00,-1.270844866362383812e+02
1.142647058823529631e+07,1.142647058823529571e+00,-1.317380293567132412e+02
1.143137254901961051e+07,1.143137254901960942e+00,-1.312664340305473729e+02
1.143627450980392285e+07,1.143627450980392313e+00,-1.277723698901171900e+02
1.144117647058823705e+07,1.144117647058823684e+00,-1.270786182143764051e+02
1.144607843137255125e+07,1.144607843137255054e+00,-1.324356426754118274e+02
1.145098039215686545e+07,1.145098039215686647e+00,-1.415791562632124965e+02
1.145588235294117779e+07,1.145588235294117796e+00,-1.348855278277014520e+02
1.146078431372549199e+07,1.146078431372549167e+00,-1.297563612110741360e+02
1.146568627450980619e+07,1.146568627450980538e+00,-1.269430656786819327e+02
1.147058823529412039e+07,1.147058823529412130e+00,-1.243711633395674028e+02
1.147549019607843272e+07,1.147549019607843279e+00,-1.283290939352930877e+02
1.148039215686274692e+07,1.148039215686274650e+00,-1.294684150935923981e+02
1.148529411764706112e+07,1.148529411764706021e+00,-1.359859454128081495e+02
1.149019607843137532e+07,1.149019607843137614e+00,-1.290440665386853141e+02
1.149509803921568766e+07,1.149509803921568762e+00,-1.288259005882679276e+02
1.150000000000000186e+07,1.150000000000000133e+00,-1.271183086823804445e+02
1.150490196078431606e+07,1.150490196078431504e+00,-1.280518503386963118e+02
1.150980392156863026e+07,1.150980392156863097e+00,-1.287870035299031315e+02
1.151470588235294260e+07,1.151470588235294246e+00,-1.291928776569229456e+02
1.151960784313725680e+07,1.151960784313725616e+00,-1.301624738469109559e+02
1.152450980392157100e+07,1.152450980392157209e+00,-1.302353161986915211e+02
1.152941176470588520e+07,1.152941176470588580e+00,-1.354635701107592922e+02
1.153431372549019754e+07,1.153431372549019729e+00,-1.188318267461011146e+02
1.153921568627451174e+07,1.153921568627451100e+00,-1.153888707715153714e+02
1.154411764705882594e+07,1.154411764705882693e+00,-1.212608354866181060e+02
1.154901960784314014e+07,1.154901960784314063e+00,-1.301120599798915691e+02
1.155392156862745248e+07,1.155392156862745212e+00,-1.269635139424048731e+02
1.155882352941176668e+07,1.155882352941176583e+00,-1.264558125186119639e+02
1.156372549019608088e+07,1.156372549019608176e+00,-1.358831195744841693e+02
1.156862745098039508e+07,1.156862745098039547e+00,-1.384604072853591674e+02
1.157352941176470742e+07,1.157352941176470695e+00,-1.306143242924117942e+02
1.157843137254902162e+07,1.157843137254902066e+00,-1.298907779741366539e+02
1.158333333333333582e+07,1.158333333333333659e+00,-1.445514846855021460e+02
1.158823529411765002e+07,1.158823529411765030e+00,-1.344353128459075037e+02
1.159313725490196235e+07,1.159313725490196179e+00,-1.279720217922961183e+02
1.159803921568627656e+07,1.159803921568627549e+00,-1.303902365101393173e+02
1.160294117647059076e+07,1.160294117647059142e+00,-1.267780327738823729e+02
1.160784313725490496e+07,1.160784313725490513e+00,-1.218934680496200826e+02
1.161274509803921729e+07,1.161274509803921662e+00,-1.278906673593444339e+02
1.161764705882353149e+07,1.161764705882353255e+00,-1.301947896091774055e+02
1.162254901960784569e+07,1.162254901960784625e+00,-1.302848385714910933e+02
1.162745098039215989e+07,1.162745098039215996e+00,-1.323383704528309295e+02
1.163235294117647223e+07,1.163235294117647145e+00,-1.357953260261242008e+02
1.163725490196078643e+07,1.163725490196078738e+00,-1.361849135606188952e+02
1.164215686274510063e+07,1.164215686274510109e+00,-1.391645713317833497e+02
1.164705882352941483e+07,1.164705882352941479e+00,-1.341080412025005160e+02
1.165196078431372717e+07,1.165196078431372628e+00,-1.377364998722827067e+02
1.165686274509804137e+07,1.165686274509804221e+00,-1.409501002802846585e+02
1.166176470588235557e+07,1.166176470588235592e+00,-1.325216132056838205e+02
1.166666666666666977e+07,1.166666666666666963e+00,-1.284385049490437325e+02
1.167156862745098211e+07,1.167156862745098111e+00,-1.264115199608699669e+02
1.167647058823529631e+07,1.167647058823529704e+00,-1.256324528816460742e+02
1.168137254901961051e+07,1.168137254901961075e+00,-1.230603407415176065e+02
1.168627450980392471e+07,1.168627450980392446e+00,-1.239475350328020795e+02
1.169117647058823705e+07,1.169117647058823595e+00,-1.316344666813682807e+02
1.169607843137255125e+07,1.169607843137255188e+00,-1.236333428499791296e+02
1.170098039215686545e+07,1.170098039215686558e+00,-1.292048884062401157e+02
1.170588235294117965e+07,1.170588235294117929e+00,-1.353262745258024609e+02
1.171078431372549199e+07,1.171078431372549300e+00,-1.310135606131645432e+02
1.171568627450980619e+07,1.171568627450980671e+00,-1.305440853589412882e+02
1.172058823529412039e+07,1.172058823529412042e+00,-1.418735358472612802e+02
1.172549019607843272e+07,1.172549019607843190e+00,-1.347896842824884516e+02
1.173039215686274692e+07,1.173039215686274783e+00,-1.344042768719604624e+02
1.173529411764706112e+07,1.173529411764706154e+00,-1.323183411986409510e+02
1.174019607843137532e+07,1.174019607843137525e+00,-1.381117078027734806e+02
1.174509803921568766e+07,1.174509803921568674e+00,-1.297234555749196829e+02
1.175000000000000186e+07,1.175000000000000266e+00,-1.222722158641591363e+02
1.175490196078431606e+07,1.175490196078431637e+00,-1.221490354066665560e+02
1.175980392156863026e+07,1.175980392156863008e+00,-1.314384255090102442e+02
1.176470588235294260e+07,1.176470588235294157e+00,-1.327304995932285010e+02
1.176960784313725680e+07,1.176960784313725750e+00,-1.371679484523189672e+02
1.177450980392157100e+07,1.177450980392157120e+00,-1.397786974865458092e+02
1.177941176470588520e+07,1.177941176470588491e+00,-1.298517556639364159e+02
1.178431372549019754e+07,1.178431372549019862e+00,-1.305918446996527109e+02
1.178921568627451174e+07,1.178921568627451233e+00,-1.356449756685427701e+02
1.179411764705882594e+07,1.179411764705882604e+00,-1.312915129511595751e+02
1.179901960784314014e+07,1.179901960784313975e+00,-1.325147602466247463e+02
1.180392156862745248e+07,1.180392156862745345e+00,-1.291554389519646122e+02
1.180882352941176668e+07,1.180882352941176716e+00,-1.277123965382883597e+02
1.181372549019608088e+07,1.181372549019608087e+00,-1.257813318670983733e+02
1.181862745098039508e+07,1.181862745098039458e+00,-1.225419585625403442e+02
1.182352941176470742e+07,1.182352941176470829e+00,-1.234269508268822904e+02
1.182843137254902162e+07,1.182843137254902199e+00,-1.300485767007292850e+02
1.183333333333333582e+07,1.183333333333333570e+00,-1.309152193470013970e+02
1.183823529411765002e+07,1.183823529411764941e+00,-1.355531693217649547e+02
1.184313725490196235e+07,1.184313725490196312e+00,-1.369306707402565166e+02
1.184803921568627656e+07,1.184803921568627683e+00,-1.298947883578004792e+02
1.185294117647059076e+07,1.185294117647059053e+00,-1.326598123861583076e+02
1.185784313725490496e+07,1.185784313725490424e+00,-1.342578839971648392e+02
1.186274509803921729e+07,1.186274509803921795e+00,-1.299953133446408060e+02
1.186764705882353149e+07,1.186764705882353166e+00,-1.321640948888037315e+02
1.187254901960784569e+07,1.187254901960784537e+00,-1.343520507149198124e+02
1.187745098039215989e+07,1.187745098039215907e+00,-1.276301497727132528e+02
1.188235294117647223e+07,1.188235294117647278e+00,-1.313084326861627744e+02
1.188725490196078643e+07,1.188725490196078649e+00,-1.279634462791191964e+02
1.189215686274510063e+07,1.189215686274510020e+00,-1.251737855065660341e+02
1.189705882352941483e+07,1.189705882352941391e+00,-1.288268165696857750e+02
1.190196078431372717e+07,1.190196078431372761e+00,-1.282239067822249581e+02
1.190686274509804137e+07,1.190686274509804132e+00,-1.284729857941455293e+02
1.191176470588235557e+07,1.191176470588235503e+00,-1.287525642579874443e+02
1.191666666666666977e+07,1.191666666666666874e+00,-1.287799823631007712e+02
1.192156862745098211e+07,1.192156862745098245e+00,-1.337111693830930221e+02
1.192647058823529631e+07,1.192647058823529616e+00,-1.316276038007447937e+02
1.193137254901961051e+07,1.193137254901960986e+00,-1.299133509634407346e+02
1.193627450980392471e+07,1.193627450980392579e+00,-1.307864294869249306e+02
1.194117647058823705e+07,1.194117647058823728e+00,-1.272785405939603720e+02
1.194607843137255125e+07,1.194607843137255099e+00,-1.247060616302635339e+02
1.195098039215686545e+07,1.195098039215686470e+00,-1.273522862671711096e+02
1.195588235294117965e+07,1.195588235294118062e+00,-1.277058486618356170e+02
1.196078431372549199e+07,1.196078431372549211e+00,-1.252183802431253667e+02
1.196568627450980619e+07,1.196568627450980582e+00,-1.187182276463736628e+02
1.197058823529412039e+07,1.197058823529411953e+00,-1.186507464987736000e+02
1.197549019607843459e+07,1.197549019607843546e+00,-1.252439379246253992e+02
1.198039215686274692e+07,1.198039215686274694e+00,-1.367234145772887075e+02
1.198529411764706112e+07,1.198529411764706065e+00,-1.365810781829287350e+02
1.199019607843137532e+07,1.199019607843137436e+00,-1.338297919690215281e+02
1.199509803921568766e+07,1.199509803921568807e+00,-1.398725756087527543e+02
1.200000000000000186e+07,1.200000000000000178e+00,-1.397058140159560935e+02
1.200490196078431606e+07,1.200490196078431548e+00,-1.295144798457355932e+02
1.200980392156863026e+07,1.200980392156862919e+00,-1.282228370738748424e+02
1.201470588235294260e+07,1.201470588235294290e+00,-1.294364339075023338e+02
1.201960784313725680e+07,1.201960784313725661e+00,-1.300959227298795611e+02
1.202450980392157100e+07,1.202450980392157032e+00,-1.304375096072595568e+02
1.202941176470588520e+07,1.202941176470588625e+00,-1.287654025103792321e+02
1.203431372549019754e+07,1.203431372549019773e+00,-1.238471056626175795e+02
1.203921568627451174e+07,1.203921568627451144e+00,-1.241564289383977524e+02
1.204411764705882594e+07,1.204411764705882515e+00,-1.286507418321989462e+02
1.204901960784314014e+07,1.204901960784314108e+00,-1.363077977824019342e+02
1.205392156862745248e+07,1.205392156862745257e+00,-1.398100802075974229e+02
1.205882352941176668e+07,1.205882352941176627e+00,-1.336598432958916192e+02
1.206372549019608088e+07,1.206372549019607998e+00,-1.308182338963804341e+02
1.206862745098039508e+07,1.206862745098039591e+00,-1.356143642678767378e+02
1.207352941176470742e+07,1.207352941176470740e+00,-1.323300691040203958e+02
1.207843137254902162e+07,1.207843137254902111e+00,-1.302713610139249738e+02
1.208333333333333582e+07,1.208333333333333481e+00,-1.306771722466158394e+02
1.208823529411765002e+07,1.208823529411765074e+00,-1.355479890831373382e+02
1.209313725490196235e+07,1.209313725490196223e+00,-1.441223477724053339e+02
1.209803921568627656e+07,1.209803921568627594e+00,-1.512367442894784233e+02
1.210294117647059076e+07,1.210294117647058965e+00,-1.306169906577125346e+02
1.210784313725490496e+07,1.210784313725490557e+00,-1.281434711353874718e+02
1.211274509803921729e+07,1.211274509803921706e+00,-1.260863348423762034e+02
1.211764705882353149e+07,1.211764705882353077e+00,-1.295329867009745612e+02
1.212254901960784569e+07,1.212254901960784670e+00,-1.394617347230702080e+02
1.212745098039215989e+07,1.212745098039216041e+00,-1.330127260916925138e+02
1.213235294117647223e+07,1.213235294117647189e+00,-1.276868618986082282e+02
1.213725490196078643e+07,1.213725490196078560e+00,-1.261333608833213304e+02
1.214215686274510063e+07,1.214215686274510153e+00,-1.262376087104763087e+02
1.214705882352941483e+07,1.214705882352941524e+00,-1.303899074096040067e+02
1.215196078431372717e+07,1.215196078431372673e+00,-1.272877151681487362e+02
1.215686274509804137e+07,1.215686274509804043e+00,-1.300485788572161994e+02
1.216176470588235557e+07,1.216176470588235636e+00,-1.381167186218053473e+02
1.216666666666666977e+07,1.216666666666667007e+00,-1.351389286757876675e+02
1.217156862745098211e+07,1.217156862745098156e+00,-1.346068682927009945e+02
1.217647058823529631e+07,1.217647058823529527e+00,-1.358550183905767597e+02
1.218137254901961051e+07,1.218137254901961120e+00,-1.339684992913678059e+02
1.218627450980392471e+07,1.218627450980392490e+00,-1.334633468940225498e+02
1.219117647058823705e+07,1.219117647058823639e+00,-1.310221536393803490e+02
1.219607843137255125e+07,1.219607843137255232e+00,-1.332472649150331563e+02
1.220098039215686545e+07,1.220098039215686603e+00,-1.362116223777701691e+02
1.220588235294117965e+07,1.220588235294117974e+00,-1.354695430354285293e+02
1.221078431372549199e+07,1.221078431372549122e+00,-1.296293986453624711e+02
1.221568627450980619e+07,1.221568627450980715e+00,-1.329733186932812146e+02
1.222058823529412039e+07,1.222058823529412086e+00,-1.356387998027285846e+02
1.222549019607843459e+07,1.222549019607843457e+00,-1.337533538546302907e+02
1.223039215686274692e+07,1.223039215686274606e+00,-1.324815281005381280e+02
1.223529411764706112e+07,1.223529411764706198e+00,-1.395780859051545235e+02
1.224019607843137532e+07,1.224019607843137569e+00,-1.371214216634186300e+02
1.224509803921568953e+07,1.224509803921568940e+00,-1.382014286585618663e+02
1.225000000000000186e+07,1.225000000000000089e+00,-1.305365378142338102e+02
1.225490196078431606e+07,1.225490196078431682e+00,-1.295593011414245836e+02
1.225980392156863026e+07,1.225980392156863052e+00,-1.277840826818720643e+02
1.226470588235294446e+07,1.226470588235294423e+00,-1.305088613354905078e+02
1.226960784313725680e+07,1.226960784313725572e+00,-1.267336956124141238e+02
1.227450980392157100e+07,1.227450980392157165e+00,-1.297163899295253202e+02
1.227941176470588520e+07,1.227941176470588536e+00,-1.376620344514472265e+02
1.228431372549019754e+07,1.228431372549019684e+00,-1.470261775420518120e+02
1.228921568627451174e+07,1.228921568627451277e+00,-1.306943884167446868e+02
1.229411764705882594e+07,1.229411764705882648e+00,-1.274818075728140627e+02
1.229901960784314014e+07,1.229901960784314019e+00,-1.249734005210711985e+02
1.230392156862745248e+07,1.230392156862745168e+00,-1.260323818624217438e+02
1.230882352941176668e+07,1.230882352941176761e+00,-1.291302330836784336e+02
1.231372549019608088e+07,1.231372549019608131e+00,-1.336950067469710461e+02
1.231862745098039508e+07,1.231862745098039502e+00,-1.326243624910842698e+02
1.232352941176470742e+07,1.232352941176470651e+00,-1.354060083571628752e+02
1.232843137254902162e+07,1.232843137254902244e+00,-1.380511616556017600e+02
1.233333333333333582e+07,1.233333333333333615e+00,-1.336055685990712334e+02
1.233823529411765002e+07,1.233823529411764985e+00,-1.294692591746809569e+02
1.234313725490196235e+07,1.234313725490196134e+00,-1.380034338626240924e+02
1.234803921568627656e+07,1.234803921568627727e+00,-1.320287753920474358e+02
1.235294117647059076e+07,1.235294117647059098e+00,-1.317414293075643741e+02
1.235784313725490496e+07,1.235784313725490469e+00,-1.340942223907471202e+02
1.236274509803921729e+07,1.236274509803921839e+00,-1.347917925523152292e+02
1.236764705882353149e+07,1.236764705882353210e+00,-1.359660062379607552e+02
1.237254901960784569e+07,1.237254901960784581e+00,-1.438086769178888176e+02
1.237745098039215989e+07,1.237745098039215952e+00,-1.487462837568512271e+02
1.238235294117647223e+07,1.238235294117647323e+00,-1.355076281148305952e+02
1.238725490196078643e+07,1.238725490196078693e+00,-1.297754843618268978e+02
1.239215686274510063e+07,1.239215686274510064e+00,-1.349059563760786205e+02
1.239705882352941483e+07,1.239705882352941435e+00,-1.299570433902329682e+02
1.240196078431372717e+07,1.240196078431372806e+00,-1.336750756277196501e+02
1.240686274509804137e+07,1.240686274509804177e+00,-1.275918451163459792e+02
1.241176470588235557e+07,1.241176470588235548e+00,-1.307329274889459612e+02
1.241666666666666977e+07,1.241666666666666918e+00,-1.311214024373740585e+02
1.242156862745098211e+07,1.242156862745098289e+00,-1.367710557487316407e+02
1.242647058823529631e+07,1.242647058823529660e+00,-1.393686879796400433e+02
1.243137254901961051e+07,1.243137254901961031e+00,-1.348427442735398927e+02
1.243627450980392471e+07,1.243627450980392402e+00,-1.279416310193971498e+02
1.244117647058823705e+07,1.244117647058823772e+00,-1.312719892460586095e+02
1.244607843137255125e+07,1.244607843137255143e+00,-1.426032571436672640e+02
1.245098039215686545e+07,1.245098039215686514e+00,-1.379864484225023773e+02
1.245588235294117965e+07,1.245588235294117885e+00,-1.321890033449076611e+02
1.246078431372549199e+07,1.246078431372549256e+00,-1.382669319984798335e+02
1.246568627450980619e+07,1.246568627450980626e+00,-1.270102403741358614e+02
1.247058823529412039e+07,1.247058823529411997e+00,-1.274949594094972554e+02
1.247549019607843459e+07,1.247549019607843368e+00,-1.204221443038805006e+02
1.248039215686274692e+07,1.248039215686274739e+00,-1.222279586875168178e+02
1.248529411764706112e+07,1.248529411764706110e+00,-1.273805032923558400e+02
1.249019607843137532e+07,1.249019607843137480e+00,-1.297426135648938441e+02
1.249509803921568953e+07,1.249509803921568851e+00,-1.238784722101684110e+02
1.250000000000000186e+07,1.250000000000000222e+00,-1.256157893321225174e+02
1.250490196078431606e+07,1.250490196078431593e+00,-1.304005068434927068e+02
1.250980392156863026e+07,1.250980392156862964e+00,-1.394680841665926891e+02
1.251470588235294446e+07,1.251470588235294557e+00,-1.392607105672380214e+02
1.251960784313725680e+07,1.251960784313725705e+00,-1.400535750456481026e+02
1.252450980392157100e+07,1.252450980392157076e+00,-1.368938610310515287e+02
1.252941176470588520e+07,1.252941176470588447e+00,-1.389601069724723175e+02
1.253431372549019940e+07,1.253431372549020040e+00,-1.297360749187524505e+02
1.253921568627451174e+07,1.253921568627451189e+00,-1.319491349928903787e+02
1.254411764705882594e+07,1.254411764705882559e+00,-1.365115571561840966e+02
1.254901960784314014e+07,1.254901960784313930e+00,-1.393880474454731484e+02
1.255392156862745248e+07,1.255392156862745301e+00,-1.431299288122248186e+02
1.255882352941176668e+07,1.255882352941176672e+00,-1.476050854263233418e+02
1.256372549019608088e+07,1.256372549019608043e+00,-1.460468905546794645e+02
1.256862745098039508e+07,1.256862745098039413e+00,-1.408402928183940332e+02
1.257352941176470742e+07,1.257352941176470784e+00,-1.332733795041044687e+02
1.257843137254902162e+07,1.257843137254902155e+00,-1.336026867522984958e+02
1.258333333333333582e+07,1.258333333333333526e+00,-1.326973678900431253e+02
1.258823529411765002e+07,1.258823529411764897e+00,-1.298318485765717298e+02
1.259313725490196235e+07,1.259313725490196267e+00,-1.286663670248175038e+02
1.259803921568627656e+07,1.259803921568627638e+00,-1.319639450839015637e+02
1.260294117647059076e+07,1.260294117647059009e+00,-1.368205285507697511e+02
1.260784313725490496e+07,1.260784313725490602e+00,-1.446104797135381546e+02
1.261274509803921729e+07,1.261274509803921751e+00,-1.369155363511921735e+02
1.261764705882353149e+07,1.261764705882353121e+00,-1.295140006540660238e+02
1.262254901960784569e+07,1.262254901960784492e+00,-1.248081931103970845e+02
1.262745098039215989e+07,1.262745098039216085e+00,-1.253064109756188031e+02
1.263235294117647223e+07,1.263235294117647234e+00,-1.265942949413756224e+02
1.263725490196078643e+07,1.263725490196078605e+00,-1.298561672246345893e+02
1.264215686274510063e+07,1.264215686274509975e+00,-1.335575478395562641e+02
1.264705882352941483e+07,1.264705882352941568e+00,-1.290162445908916595e+02
1.265196078431372717e+07,1.265196078431372717e+00,-1.255825758618979506e+02
1.265686274509804137e+07,1.265686274509804088e+00,-1.292111504542428406e+02
1.266176470588235557e+07,1.266176470588235459e+00,-1.342281881966724200e+02
1.266666666666666977e+07,1.266666666666667052e+00,-1.335838065168572939e+02
1.267156862745098211e+07,1.267156862745098200e+00,-1.311924606600637730e+02
1.267647058823529631e+07,1.267647058823529571e+00,-1.311475126838932397e+02
1.268137254901961051e+07,1.268137254901960942e+00,-1.274215184878600127e+02
1.268627450980392471e+07,1.268627450980392535e+00,-1.280317611552727612e+02
1.269117647058823705e+07,1.269117647058823684e+00,-1.289960056075839816e+02
1.269607843137255125e+07,1.269607843137255054e+00,-1.286100392951804565e+02
1.270098039215686545e+07,1.270098039215686647e+00,-1.300391860588586042e+02
1.270588235294117965e+07,1.270588235294118018e+00,-1.516571158364547784e+02
1.271078431372549199e+07,1.271078431372549167e+00,-1.352647216958119429e+02
1.271568627450980619e+07,1.271568627450980538e+00,-1.402552211696419420e+02
1.272058823529412039e+07,1.272058823529412130e+00,-1.343512506741553238e+02
1.272549019607843459e+07,1.272549019607843501e+00,-1.368588259394105933e+02
1.273039215686274692e+07,1.273039215686274650e+00,-1.291780405489269015e+02
1.273529411764706112e+07,1.273529411764706021e+00,-1.358483714626898404e+02
1.274019607843137532e+07,1.274019607843137614e+00,-1.378456144665071861e+02
1.274509803921568953e+07,1.274509803921568984e+00,-1.358494746526241101e+02
1.275000000000000186e+07,1.275000000000000133e+00,-1.303724626189866171e+02
1.275490196078431606e+07,1.275490196078431504e+00,-1.341105702348461364e+02
1.275980392156863026e+07,1.275980392156863097e+00,-1.346710253777509365e+02
1.276470588235294446e+07,1.276470588235294468e+00,-1.236749230902353105e+02
1.276960784313725680e+07,1.276960784313725616e+00,-1.212432837778486601e+02
1.277450980392157100e+07,1.277450980392157209e+00,-1.314665222664483508e+02
1.277941176470588520e+07,1.277941176470588580e+00,-1.302190211144601903e+02
1.278431372549019940e+07,1.278431372549019951e+00,-1.351830041935928648e+02
1.278921568627451174e+07,1.278921568627451100e+00,-1.329743000459148732e+02
1.279411764705882594e+07,1.279411764705882693e+00,-1.290656592307686310e+02
1.279901960784314014e+07,1.279901960784314063e+00,-1.291851397545298141e+02
1.280392156862745434e+07,1.280392156862745434e+00,-1.262369923384748063e+02
1.280882352941176668e+07,1.280882352941176583e+00,-1.233331960246703147e+02
1.281372549019608088e+07,1.281372549019608176e+00,-1.280913759973753656e+02
1.281862745098039508e+07,1.281862745098039547e+00,-1.307171486663528697e+02
1.282352941176470928e+07,1.282352941176470917e+00,-1.265670652348119916e+02
1.282843137254902162e+07,1.282843137254902066e+00,-1.260681046457261942e+02
1.283333333333333582e+07,1.283333333333333659e+00,-1.384163499697842212e+02
1.283823529411765002e+07,1.283823529411765030e+00,-1.362684157528752564e+02
1.284313725490196235e+07,1.284313725490196179e+00,-1.292947104567469125e+02
1.284803921568627656e+07,1.284803921568627549e+00,-1.276068240658610193e+02
1.285294117647059076e+07,1.285294117647059142e+00,-1.314071263262665070e+02
1.285784313725490496e+07,1.285784313725490513e+00,-1.292366078225017816e+02
1.286274509803921729e+07,1.286274509803921662e+00,-1.309190730882301636e+02
1.286764705882353149e+07,1.286764705882353255e+00,-1.306681183403950115e+02
1.287254901960784569e+07,1.287254901960784625e+00,-1.333111667574837043e+02
1.287745098039215989e+07,1.287745098039215996e+00,-1.315533564788521517e+02
1.288235294117647223e+07,1.288235294117647145e+00,-1.342800160874485300e+02
1.288725490196078643e+07,1.288725490196078738e+00,-1.275956969688397749e+02
1.289215686274510063e+07,1.289215686274510109e+00,-1.289970255685807956e+02
1.289705882352941483e+07,1.289705882352941479e+00,-1.307626839189113639e+02
1.290196078431372717e+07,1.290196078431372628e+00,-1.310977558863559977e+02
1.290686274509804137e+07,1.290686274509804221e+00,-1.363477721697732932e+02
1.291176470588235557e+07,1.291176470588235592e+00,-1.217827426233415338e+02
1.291666666666666977e+07,1.291666666666666963e+00,-1.199468869476094994e+02
1.292156862745098211e+07,1.292156862745098111e+00,-1.291856034341820418e+02
1.292647058823529631e+07,1.292647058823529704e+00,-1.248937177195115424e+02
1.293137254901961051e+07,1.293137254901961075e+00,-1.271112963665433995e+02
1.293627450980392471e+07,1.293627450980392446e+00,-1.287986343777969864e+02
1.294117647058823705e+07,1.294117647058823595e+00,-1.265797305245251749e+02
1.294607843137255125e+07,1.294607843137255188e+00,-1.274819250460776914e+02
1.295098039215686545e+07,1.295098039215686558e+00,-1.288164820781810533e+02
1.295588235294117965e+07,1.295588235294117929e+00,-1.264649288885705403e+02
1.296078431372549199e+07,1.296078431372549300e+00,-1.324803817880635108e+02
1.296568627450980619e+07,1.296568627450980671e+00,-1.388766784317928682e+02
1.297058823529412039e+07,1.297058823529412042e+00,-1.385510057278132479e+02
1.297549019607843459e+07,1.297549019607843412e+00,-1.326166481100483168e+02
1.298039215686274692e+07,1.298039215686274783e+00,-1.243455382665916176e+02
1.298529411764706112e+07,1.298529411764706154e+00,-1.248541128573816508e+02
1.299019607843137532e+07,1.299019607843137525e+00,-1.382327277950702467e+02
1.299509803921568953e+07,1.299509803921568896e+00,-1.283391696316269872e+02
1.300000000000000186e+07,1.300000000000000266e+00,-1.315116845376516039e+02
1.300490196078431606e+07,1.300490196078431637e+00,-1.317331240175793141e+02
1.300980392156863026e+07,1.300980392156863008e+00,-1.386936622269158761e+02
1.301470588235294446e+07,1.301470588235294379e+00,-1.373587352602486362e+02
1.301960784313725680e+07,1.301960784313725750e+00,-1.273760139807271514e+02
1.302450980392157100e+07,1.302450980392157120e+00,-1.278143810962990585e+02
1.302941176470588520e+07,1.302941176470588491e+00,-1.319069607318923261e+02
1.303431372549019940e+07,1.303431372549019862e+00,-1.303224872590402867e+02
1.303921568627451174e+07,1.303921568627451233e+00,-1.299961930863539123e+02
1.304411764705882594e+07,1.304411764705882604e+00,-1.286570275915962895e+02
1.304901960784314014e+07,1.304901960784313975e+00,-1.387424181871043629e+02
1.305392156862745434e+07,1.305392156862745345e+00,-1.336986508022685882e+02
1.305882352941176668e+07,1.305882352941176716e+00,-1.350456247933315694e+02
1.306372549019608088e+07,1.306372549019608087e+00,-1.324971837979890665e+02
1.306862745098039508e+07,1.306862745098039458e+00,-1.233975333179889162e+02
1.307352941176470928e+07,1.307352941176470829e+00,-1.238523066441860863e+02
1.307843137254902162e+07,1.307843137254902199e+00,-1.393388323779732332e+02
1.308333333333333582e+07,1.308333333333333570e+00,-1.310896631442976172e+02
1.308823529411765002e+07,1.308823529411764941e+00,-1.343445717965713868e+02
1.309313725490196422e+07,1.309313725490196312e+00,-1.390673258011022710e+02
1.309803921568627656e+07,1.309803921568627683e+00,-1.354659296154493688e+02
1.310294117647059076e+07,1.310294117647059053e+00,-1.357997509657326702e+02
1.310784313725490496e+07,1.310784313725490424e+00,-1.529625930673132075e+02
1.311274509803921729e+07,1.311274509803921795e+00,-1.423348031415000321e+02
1.311764705882353149e+07,1.311764705882353166e+00,-1.301259440609056810e+02
1.312254901960784569e+07,1.312254901960784537e+00,-1.289105704253803424e+02
1.312745098039215989e+07,1.312745098039215907e+00,-1.225626713737944016e+02
1.313235294117647223e+07,1.313235294117647278e+00,-1.223996099939776769e+02
1.313725490196078643e+07,1.313725490196078649e+00,-1.320822269312271260e+02
1.314215686274510063e+07,1.314215686274510020e+00,-1.363490334667974366e+02
1.314705882352941483e+07,1.314705882352941391e+00,-1.284827155467880857e+02
1.315196078431372717e+07,1.315196078431372761e+00,-1.283565617606174953e+02
1.315686274509804137e+07,1.315686274509804132e+00,-1.266220884353841001e+02
1.316176470588235557e+07,1.316176470588235503e+00,-1.265960782862609904e+02
1.316666666666666977e+07,1.316666666666666874e+00,-1.333836687182810579e+02
1.317156862745098211e+07,1.317156862745098245e+00,-1.401976802282020458e+02
1.317647058823529631e+07,1.317647058823529616e+00,-1.467825255605161203e+02
1.318137254901961051e+07,1.318137254901960986e+00,-1.331337609478048307e+02
1.318627450980392471e+07,1.318627450980392579e+00,-1.253332416617863743e+02
1.319117647058823705e+07,1.319117647058823728e+00,-1.244539311456773021e+02
1.319607843137255125e+07,1.319607843137255099e+00,-1.263530583390846687e+02
1.320098039215686545e+07,1.320098039215686470e+00,-1.264361227215980534e+02
1.320588235294117965e+07,1.320588235294118062e+00,-1.256276078268509480e+02
1.321078431372549199e+07,1.321078431372549211e+00,-1.277783490527005767e+02
1.321568627450980619e+07,1.321568627450980582e+00,-1.304029403300092156e+02
1.322058823529412039e+07,1.322058823529411953e+00,-1.384857812568846782e+02
1.322549019607843459e+07,1.322549019607843546e+00,-1.287723646646981308e+02
1.323039215686274692e+07,1.323039215686274694e+00,-1.285579434807860650e+02
1.323529411764706112e+07,1.323529411764706065e+00,-1.296618567762139094e+02
1.324019607843137532e+07,1.324019607843137436e+00,-1.307382333115632207e+02
1.324509803921568953e+07,1.324509803921569029e+00,-1.400649042751807087e+02
1.325000000000000186e+07,1.325000000000000178e+00,-1.451887065467357445e+02
1.325490196078431606e+07,1.325490196078431548e+00,-1.324742565438488668e+02
1.325980392156863026e+07,1.325980392156862919e+00,-1.313767357828784270e+02
1.326470588235294446e+07,1.326470588235294512e+00,-1.361588592291090265e+02
1.326960784313725680e+07,1.326960784313725661e+00,-1.344090656155839554e+02
1.327450980392157100e+07,1.327450980392157032e+00,-1.289044055806880920e+02
1.327941176470588520e+07,1.327941176470588625e+00,-1.293953464578247008e+02
1.328431372549019940e+07,1.328431372549019995e+00,-1.301966195852665180e+02
1.328921568627451174e+07,1.328921568627451144e+00,-1.304104153571588824e+02
1.329411764705882594e+07,1.329411764705882515e+00,-1.315417596383906300e+02
1.329901960784314014e+07,1.329901960784314108e+00,-1.302145661796122056e+02
1.330392156862745434e+07,1.330392156862745479e+00,-1.278316719363502045e+02
1.330882352941176668e+07,1.330882352941176627e+00,-1.283387289732833381e+02
1.331372549019608088e+07,1.331372549019607998e+00,-1.280842327179024096e+02
1.331862745098039508e+07,1.331862745098039591e+00,-1.283573169544610835e+02
1.332352941176470928e+07,1.332352941176470962e+00,-1.286785749061529032e+02
1.332843137254902162e+07,1.332843137254902111e+00,-1.312259326764875880e+02
1.333333333333333582e+07,1.333333333333333481e+00,-1.276377344890216960e+02
1.333823529411765002e+07,1.333823529411765074e+00,-1.326902747108955793e+02
1.334313725490196422e+07,1.334313725490196445e+00,-1.299241664434617576e+02
1.334803921568627656e+07,1.334803921568627594e+00,-1.289834475983705033e+02
1.335294117647059076e+07,1.335294117647058965e+00,-1.293073752072103844e+02
1.335784313725490496e+07,1.335784313725490557e+00,-1.307045063646404799e+02
1.336274509803921916e+07,1.336274509803921928e+00,-1.267215517188465981e+02
1.336764705882353149e+07,1.336764705882353077e+00,-1.285471560131880437e+02
1.337254901960784569e+07,1.337254901960784670e+00,-1.284744457732643639e+02
1.337745098039215989e+07,1.337745098039216041e+00,-1.267258823157046663e+02
1.338235294117647409e+07,1.338235294117647411e+00,-1.271224821366093494e+02
1.338725490196078643e+07,1.338725490196078560e+00,-1.361520738262288432e+02
1.339215686274510063e+07,1.339215686274510153e+00,-1.295257451158608433e+02
1.339705882352941483e+07,1.339705882352941524e+00,-1.317793505973816650e+02
1.340196078431372717e+07,1.340196078431372673e+00,-1.414791908355653334e+02
1.340686274509804137e+07,1.340686274509804043e+00,-1.356325071048344171e+02
1.341176470588235557e+07,1.341176470588235636e+00,-1.306619017612855487e+02
1.341666666666666977e+07,1.341666666666667007e+00,-1.319285407877551108e+02
1.342156862745098211e+07,1.342156862745098156e+00,-1.323485941582048042e+02
1.342647058823529631e+07,1.342647058823529527e+00,-1.358339192783911642e+02
1.343137254901961051e+07,1.343137254901961120e+00,-1.287880994028165276e+02
1.343627450980392471e+07,1.343627450980392490e+00,-1.319051107188330150e+02
1.344117647058823705e+07,1.344117647058823639e+00,-1.397291412908214454e+02
1.344607843137255125e+07,1.344607843137255232e+00,-1.296684994896982630e+02
1.345098039215686545e+07,1.345098039215686603e+00,-1.255235039896788720e+02
1.345588235294117965e+07,1.345588235294117974e+00,-1.261467298043179710e+02
1.346078431372549199e+07,1.346078431372549122e+00,-1.262240729160431982e+02
1.346568627450980619e+07,1.346568627450980715e+00,-1.317937677049823719e+02
1.347058823529412039e+07,1.347058823529412086e+00,-1.278554968399420346e+02
1.347549019607843459e+07,1.347549019607843457e+00,-1.317819936947767019e+02
1.348039215686274692e+07,1.348039215686274606e+00,-1.317824561873769937e+02
1.348529411764706112e+07,1.348529411764706198e+00,-1.230701544488219668e+02
1.349019607843137532e+07,1.349019607843137569e+00,-1.187859481833251465e+02
1.349509803921568953e+07,1.349509803921568940e+00,-1.189455536940258895e+02
1.350000000000000186e+07,1.350000000000000089e+00,-1.211910785238708144e+02
1.350490196078431606e+07,1.350490196078431682e+00,-1.288570902075399260e+02
1.350980392156863026e+07,1.350980392156863052e+00,-1.234201109010180062e+02
1.351470588235294446e+07,1.351470588235294423e+00,-1.270037627828126006e+02
1.351960784313725680e+07,1.351960784313725572e+00,-1.384865844485568402e+02
1.352450980392157100e+07,1.352450980392157165e+00,-1.350497795525726303e+02
1.352941176470588520e+07,1.352941176470588536e+00,-1.295099550011571523e+02
1.353431372549019940e+07,1.353431372549019907e+00,-1.273237783837396080e+02
1.353921568627451174e+07,1.353921568627451277e+00,-1.264265470132244786e+02
1.354411764705882594e+07,1.354411764705882648e+00,-1.266412410785492284e+02
1.354901960784314014e+07,1.354901960784314019e+00,-1.271638493608556360e+02
1.355392156862745434e+07,1.355392156862745390e+00,-1.365240328804385399e+02
1.355882352941176668e+07,1.355882352941176761e+00,-1.262617673012398853e+02
1.356372549019608088e+07,1.356372549019608131e+00,-1.423296361612741237e+02
1.356862745098039508e+07,1.356862745098039502e+00,-1.250472545679897109e+02
1.357352941176470928e+07,1.357352941176470873e+00,-1.282814806616245278e+02
1.357843137254902162e+07,1.357843137254902244e+00,-1.391924884975311443e+02
1.358333333333333582e+07,1.358333333333333615e+00,-1.339643610478055109e+02
1.358823529411765002e+07,1.358823529411764985e+00,-1.340608641408874746e+02
1.359313725490196422e+07,1.359313725490196356e+00,-1.422655135887426638e+02
1.359803921568627656e+07,1.359803921568627727e+00,-1.372284789849097990e+02
1.360294117647059076e+07,1.360294117647059098e+00,-1.366973347557440945e+02
1.360784313725490496e+07,1.360784313725490469e+00,-1.348471529690660304e+02
1.361274509803921916e+07,1.361274509803921839e+00,-1.376944456864900417e+02
1.361764705882353149e+07,1.361764705882353210e+00,-1.438880777152108408e+02
1.362254901960784569e+07,1.362254901960784581e+00,-1.391689529380111878e+02
1.362745098039215989e+07,1.362745098039215952e+00,-1.434958486081149545e+02
1.363235294117647409e+07,1.363235294117647323e+00,-1.239897304225867742e+02
1.363725490196078643e+07,1.363725490196078693e+00,-1.176649447487519637e+02
1.364215686274510063e+07,1.364215686274510064e+00,-1.236564447700073117e+02
1.364705882352941483e+07,1.364705882352941435e+00,-1.240557533725769872e+02
1.365196078431372903e+07,1.365196078431372806e+00,-1.235300658205869837e+02
1.365686274509804137e+07,1.365686274509804177e+00,-1.251555488335533681e+02
1.366176470588235557e+07,1.366176470588235548e+00,-1.263930039028699213e+02
1.366666666666666977e+07,1.366666666666666918e+00,-1.283655885531942147e+02
1.367156862745098211e+07,1.367156862745098289e+00,-1.325162212992314892e+02
1.367647058823529631e+07,1.367647058823529660e+00,-1.331976767580778187e+02
1.368137254901961051e+07,1.368137254901961031e+00,-1.349372944770920242e+02
1.368627450980392471e+07,1.368627450980392402e+00,-1.320480517916720942e+02
1.369117647058823705e+07,1.369117647058823772e+00,-1.309633610858609813e+02
1.369607843137255125e+07,1.369607843137255143e+00,-1.303929237528744522e+02
1.370098039215686545e+07,1.370098039215686514e+00,-1.304180710081550387e+02
1.370588235294117965e+07,1.370588235294117885e+00,-1.303537752533482035e+02
1.371078431372549199e+07,1.371078431372549256e+00,-1.325630933636531665e+02
1.371568627450980619e+07,1.371568627450980626e+00,-1.286971644074743324e+02
1.372058823529412039e+07,1.372058823529411997e+00,-1.320058601783543679e+02
1.372549019607843459e+07,1.372549019607843368e+00,-1.326220156599560198e+02
1.373039215686274692e+07,1.373039215686274739e+00,-1.429971696102857663e+02
1.373529411764706112e+07,1.373529411764706110e+00,-1.364590568899587879e+02
1.374019607843137532e+07,1.374019607843137480e+00,-1.348372061386280052e+02
1.374509803921568953e+07,1.374509803921568851e+00,-1.393314054220312244e+02
1.375000000000000186e+07,1.375000000000000222e+00,-1.309329957668885527e+02
1.375490196078431606e+07,1.375490196078431593e+00,-1.241694009648977897e+02
1.375980392156863026e+07,1.375980392156862964e+00,-1.268357663371667030e+02
1.376470588235294446e+07,1.376470588235294557e+00,-1.312602612179224764e+02
1.376960784313725680e+07,1.376960784313725705e+00,-1.268943355872158207e+02
1.377450980392157100e+07,1.377450980392157076e+00,-1.246280685647892881e+02
1.377941176470588520e+07,1.377941176470588447e+00,-1.321278842103924376e+02
1.378431372549019940e+07,1.378431372549020040e+00,-1.375405702789743998e+02
1.378921568627451174e+07,1.378921568627451189e+00,-1.356764327852398822e+02
1.379411764705882594e+07,1.379411764705882559e+00,-1.385680781763744847e+02
1.379901960784314014e+07,1.379901960784313930e+00,-1.372924786649517159e+02
1.380392156862745434e+07,1.380392156862745523e+00,-1.328897617772794888e+02
1.380882352941176668e+07,1.380882352941176672e+00,-1.346814310246329285e+02
1.381372549019608088e+07,1.381372549019608043e+00,-1.351718341804989620e+02
1.381862745098039508e+07,1.381862745098039413e+00,-1.344031036276092266e+02
1.382352941176470928e+07,1.382352941176471006e+00,-1.337197368616025415e+02
1.382843137254902162e+07,1.382843137254902155e+00,-1.371778296381770588e+02
1.383333333333333582e+07,1.383333333333333526e+00,-1.421526015217185090e+02
1.383823529411765002e+07,1.383823529411764897e+00,-1.337995084351602486e+02
1.384313725490196422e+07,1.384313725490196489e+00,-1.297163569020692364e+02
1.384803921568627656e+07,1.384803921568627638e+00,-1.353963522435845448e+02
1.385294117647059076e+07,1.385294117647059009e+00,-1.360352009018302510e+02
1.385784313725490496e+07,1.385784313725490602e+00,-1.322053933181094294e+02
1.386274509803921916e+07,1.386274509803921973e+00,-1.302197850350824524e+02
1.386764705882353149e+07,1.386764705882353121e+00,-1.355010462204154749e+02
1.387254901960784569e+07,1.387254901960784492e+00,-1.479927189405138392e+02
1.387745098039215989e+07,1.387745098039216085e+00,-1.355135555704722208e+02
1.388235294117647409e+07,1.388235294117647456e+00,-1.304168135170193352e+02
1.388725490196078643e+07,1.388725490196078605e+00,-1.277845270072598396e+02
1.389215686274510063e+07,1.389215686274509975e+00,-1.264125577299637655e+02
1.389705882352941483e+07,1.389705882352941568e+00,-1.288350470132975261e+02
1.390196078431372903e+07,1.390196078431372939e+00,-1.256454793562828343e+02
1.390686274509804137e+07,1.390686274509804088e+00,-1.325897479392685057e+02
1.391176470588235557e+07,1.391176470588235459e+00,-1.429334533131063267e+02
1.391666666666666977e+07,1.391666666666667052e+00,-1.371920138268600340e+02
1.392156862745098397e+07,1.392156862745098422e+00,-1.325865758644772257e+02
1.392647058823529631e+07,1.392647058823529571e+00,-1.245078353863367369e+02
1.393137254901961051e+07,1.393137254901960942e+00,-1.213123328345684939e+02
1.393627450980392471e+07,1.393627450980392535e+00,-1.244472098302846774e+02
1.394117647058823891e+07,1.394117647058823906e+00,-1.265723265489045843e+02
1.394607843137255125e+07,1.394607843137255054e+00,-1.294618474228247180e+02
1.395098039215686545e+07,1.395098039215686647e+00,-1.303556876292455229e+02
1.395588235294117965e+07,1.395588235294118018e+00,-1.337203677351314752e+02
1.396078431372549199e+07,1.396078431372549167e+00,-1.288542224997283370e+02
1.396568627450980619e+07,1.396568627450980538e+00,-1.283021440615515303e+02
1.397058823529412039e+07,1.397058823529412130e+00,-1.269239885523023901e+02
1.397549019607843459e+07,1.397549019607843501e+00,-1.302947111410521757e+02
1.398039215686274692e+07,1.398039215686274650e+00,-1.299125410517887929e+02
1.398529411764706112e+07,1.398529411764706021e+00,-1.220308096125454398e+02
1.399019607843137532e+07,1.399019607843137614e+00,-1.190258416254252722e+02
1.399509803921568953e+07,1.399509803921568984e+00,-1.196548157709012798e+02
1.400000000000000186e+07,1.400000000000000133e+00,-1.205058833086784631e+02
1.400490196078431606e+07,1.400490196078431504e+00,-1.217835299755229670e+02
1.400980392156863026e+07,1.400980392156863097e+00,-1.245186052392166687e+02
1.401470588235294446e+07,1.401470588235294468e+00,-1.357772532656442195e+02
1.401960784313725680e+07,1.401960784313725616e+00,-1.341270972868517504e+02
1.402450980392157100e+07,1.402450980392157209e+00,-1.306382554634459439e+02
1.402941176470588520e+07,1.402941176470588580e+00,-1.291708900438983392e+02
1.403431372549019940e+07,1.403431372549019951e+00,-1.357741603608898231e+02
1.403921568627451174e+07,1.403921568627451100e+00,-1.526991687005687481e+02
1.404411764705882594e+07,1.404411764705882693e+00,-1.349331540301888879e+02
1.404901960784314014e+07,1.404901960784314063e+00,-1.332108769210097137e+02
1.405392156862745434e+07,1.405392156862745434e+00,-1.517358675521708449e+02
1.405882352941176668e+07,1.405882352941176583e+00,-1.431877716751623382e+02
1.406372549019608088e+07,1.406372549019608176e+00,-1.299388142784663955e+02
1.406862745098039508e+07,1.406862745098039547e+00,-1.249585242276410071e+02
1.407352941176470928e+07,1.407352941176470917e+00,-1.210711058019882103e+02
1.407843137254902162e+07,1.407843137254902066e+00,-1.198431725309071538e+02
1.408333333333333582e+07,1.408333333333333659e+00,-1.246250108908580785e+02
1.408823529411765002e+07,1.408823529411765030e+00,-1.311924979820244062e+02
1.409313725490196422e+07,1.409313725490196401e+00,-1.376701730187345731e+02
1.409803921568627656e+07,1.409803921568627549e+00,-1.394939568162741068e+02
1.410294117647059076e+07,1.410294117647059142e+00,-1.414844850898429911e+02
1.410784313725490496e+07,1.410784313725490513e+00,-1.383845298774567141e+02
1.411274509803921916e+07,1.411274509803921884e+00,-1.317736708426868404e+02
1.411764705882353149e+07,1.411764705882353255e+00,-1.314310708922401147e+02
1.412254901960784569e+07,1.412254901960784625e+00,-1.467805147843445752e+02
1.412745098039215989e+07,1.412745098039215996e+00,-1.351146088685894711e+02
1.413235294117647409e+07,1.413235294117647367e+00,-1.298254791160476600e+02
1.413725490196078643e+07,1.413725490196078738e+00,-1.299426032873467989e+02
1.414215686274510063e+07,1.414215686274510109e+00,-1.361072463036731222e+02
1.414705882352941483e+07,1.414705882352941479e+00,-1.319540348287659413e+02
1.415196078431372903e+07,1.415196078431372850e+00,-1.299251043463737005e+02
1.415686274509804137e+07,1.415686274509804221e+00,-1.287866797968577259e+02
1.416176470588235557e+07,1.416176470588235592e+00,-1.281485953363229839e+02
1.416666666666666977e+07,1.416666666666666963e+00,-1.289693862410109091e+02
1.417156862745098397e+07,1.417156862745098334e+00,-1.292050910322110440e+02
1.417647058823529631e+07,1.417647058823529704e+00,-1.254464726280629492e+02
1.418137254901961051e+07,1.418137254901961075e+00,-1.232398356761737830e+02
1.418627450980392471e+07,1.418627450980392446e+00,-1.238303219837202960e+02
1.419117647058823891e+07,1.419117647058823817e+00,-1.307699984334567205e+02
1.419607843137255125e+07,1.419607843137255188e+00,-1.393202783743589350e+02
1.420098039215686545e+07,1.420098039215686558e+00,-1.276889670554558052e+02
1.420588235294117965e+07,1.420588235294117929e+00,-1.243592497292160459e+02
1.421078431372549385e+07,1.421078431372549300e+00,-1.236569103611354024e+02
1.421568627450980619e+07,1.421568627450980671e+00,-1.249675389928073912e+02
1.422058823529412039e+07,1.422058823529412042e+00,-1.322514201902039872e+02
1.422549019607843459e+07,1.422549019607843412e+00,-1.348088528976094267e+02
1.423039215686274692e+07,1.423039215686274783e+00,-1.291549476425029468e+02
1.423529411764706112e+07,1.423529411764706154e+00,-1.300111761465284985e+02
1.424019607843137532e+07,1.424019607843137525e+00,-1.305709587392296100e+02
1.424509803921568953e+07,1.424509803921568896e+00,-1.290759233593557553e+02
1.425000000000000186e+07,1.425000000000000266e+00,-1.447843732353715609e+02
1.425490196078431606e+07,1.425490196078431637e+00,-1.323601130840723954e+02
1.425980392156863026e+07,1.425980392156863008e+00,-1.261683419758933553e+02
1.426470588235294446e+07,1.426470588235294379e+00,-1.257925659968044982e+02
1.426960784313725680e+07,1.426960784313725750e+00,-1.266051794725427158e+02
1.427450980392157100e+07,1.427450980392157120e+00,-1.273401299831665483e+02
1.427941176470588520e+07,1.427941176470588491e+00,-1.330065999683837390e+02
1.428431372549019940e+07,1.428431372549019862e+00,-1.330268161480167919e+02
1.428921568627451174e+07,1.428921568627451233e+00,-1.387010917646052235e+02
1.429411764705882594e+07,1.429411764705882604e+00,-1.362963519992047168e+02
1.429901960784314014e+07,1.429901960784313975e+00,-1.324298118989230488e+02
1.430392156862745434e+07,1.430392156862745345e+00,-1.308525372082046658e+02
1.430882352941176668e+07,1.430882352941176716e+00,-1.344602695593733017e+02
1.431372549019608088e+07,1.431372549019608087e+00,-1.289543533628119860e+02
1.431862745098039508e+07,1.431862745098039458e+00,-1.261839959610672963e+02
1.432352941176470928e+07,1.432352941176470829e+00,-1.264567585742718592e+02
1.432843137254902162e+07,1.432843137254902199e+00,-1.308079867056828505e+02
1.433333333333333582e+07,1.433333333333333570e+00,-1.320260552551334570e+02
1.433823529411765002e+07,1.433823529411764941e+00,-1.294370169049284129e+02
1.434313725490196422e+07,1.434313725490196312e+00,-1.285081775892199403e+02
1.434803921568627656e+07,1.434803921568627683e+00,-1.288650064471381427e+02
1.435294117647059076e+07,1.435294117647059053e+00,-1.324840913854987718e+02
1.435784313725490496e+07,1.435784313725490424e+00,-1.297301729902941929e+02
1.436274509803921916e+07,1.436274509803922017e+00,-1.282022890994383886e+02
1.436764705882353149e+07,1.436764705882353166e+00,-1.292658509008592205e+02
1.437254901960784569e+07,1.437254901960784537e+00,-1.288108241452932248e+02
1.437745098039215989e+07,1.437745098039215907e+00,-1.316127250264510735e+02
1.438235294117647409e+07,1.438235294117647500e+00,-1.330148803547286889e+02
1.438725490196078643e+07,1.438725490196078649e+00,-1.320000183348736016e+02
1.439215686274510063e+07,1.439215686274510020e+00,-1.331118708550754945e+02
1.439705882352941483e+07,1.439705882352941391e+00,-1.350645216507881798e+02
1.440196078431372903e+07,1.440196078431372984e+00,-1.347510757848036178e+02
1.440686274509804137e+07,1.440686274509804132e+00,-1.338848815958088210e+02
1.441176470588235557e+07,1.441176470588235503e+00,-1.329618429694375266e+02
1.441666666666666977e+07,1.441666666666666874e+00,-1.290418106177771733e+02
1.442156862745098397e+07,1.442156862745098467e+00,-1.280687380991535633e+02
1.442647058823529631e+07,1.442647058823529616e+00,-1.255636065685970237e+02
1.443137254901961051e+07,1.443137254901960986e+00,-1.255283650174234253e+02
1.443627450980392471e+07,1.443627450980392579e+00,-1.268482664529810791e+02
1.444117647058823891e+07,1.444117647058823950e+00,-1.277589937996381906e+02
1.444607843137255125e+07,1.444607843137255099e+00,-1.324989851361659703e+02
1.445098039215686545e+07,1.445098039215686470e+00,-1.323306869994879094e+02
1.445588235294117965e+07,1.445588235294118062e+00,-1.288385213150478990e+02
1.446078431372549385e+07,1.446078431372549433e+00,-1.303615802540179232e+02
1.446568627450980619e+07,1.446568627450980582e+00,-1.309684568841491341e+02
1.447058823529412039e+07,1.447058823529411953e+00,-1.280695607541445895e+02
1.447549019607843459e+07,1.447549019607843546e+00,-1.267593919244269216e+02
1.448039215686274879e+07,1.448039215686274916e+00,-1.298714115369930653e+02
1.448529411764706112e+07,1.448529411764706065e+00,-1.317062373780754285e+02
1.449019607843137532e+07,1.449019607843137436e+00,-1.316276338726686390e+02
1.449509803921568953e+07,1.449509803921569029e+00,-1.341768466517490026e+02
1.450000000000000373e+07,1.450000000000000400e+00,-1.306386692628379649e+02
1.450490196078431606e+07,1.450490196078431548e+00,-1.279206283101808879e+02
1.450980392156863026e+07,1.450980392156862919e+00,-1.301414219555993554e+02
1.451470588235294446e+07,1.451470588235294512e+00,-1.445242265982141987e+02
1.451960784313725680e+07,1.451960784313725661e+00,-1.308995993537818094e+02
1.452450980392157100e+07,1.452450980392157032e+00,-1.228361070541024560e+02
1.452941176470588520e+07,1.452941176470588625e+00,-1.238570491963613449e+02
1.453431372549019940e+07,1.453431372549019995e+00,-1.338654421900323541e+02
1.453921568627451174e+07,1.453921568627451144e+00,-1.365386904146495226e+02
1.454411764705882594e+07,1.454411764705882515e+00,-1.305625180662159437e+02
1.454901960784314014e+07,1.454901960784314108e+00,-1.283212179520499490e+02
1.455392156862745434e+07,1.455392156862745479e+00,-1.259928052014557665e+02
1.455882352941176668e+07,1.455882352941176627e+00,-1.257737889424789444e+02
1.456372549019608088e+07,1.456372549019607998e+00,-1.265661215186480035e+02
1.456862745098039508e+07,1.456862745098039591e+00,-1.378250501980412253e+02
1.457352941176470928e+07,1.457352941176470962e+00,-1.271425822341770697e+02
1.457843137254902162e+07,1.457843137254902111e+00,-1.286387899340075762e+02
1.458333333333333582e+07,1.458333333333333481e+00,-1.320493620010747122e+02
1.458823529411765002e+07,1.458823529411765074e+00,-1.304208716063467364e+02
1.459313725490196422e+07,1.459313725490196445e+00,-1.271096218426073960e+02
1.459803921568627656e+07,1.459803921568627594e+00,-1.260731155032389381e+02
1.460294117647059076e+07,1.460294117647058965e+00,-1.265662374384876188e+02
1.460784313725490496e+07,1.460784313725490557e+00,-1.307765128570442528e+02
1.461274509803921916e+07,1.461274509803921928e+00,-1.346435987071024840e+02
1.461764705882353149e+07,1.461764705882353077e+00,-1.310306187838527308e+02
1.462254901960784569e+07,1.462254901960784670e+00,-1.296866901404972339e+02
1.462745098039215989e+07,1.462745098039216041e+00,-1.314125762160536510e+02
1.463235294117647409e+07,1.463235294117647411e+00,-1.365916190275288784e+02
1.463725490196078643e+07,1.463725490196078560e+00,-1.335296706740993216e+02
1.464215686274510063e+07,1.464215686274510153e+00,-1.281202674018123844e+02
1.464705882352941483e+07,1.464705882352941524e+00,-1.237563664747451639e+02
1.465196078431372903e+07,1.465196078431372895e+00,-1.205905330382928611e+02
1.465686274509804137e+07,1.465686274509804043e+00,-1.220080647063372936e+02
1.466176470588235557e+07,1.466176470588235636e+00,-1.223690439131705574e+02
1.466666666666666977e+07,1.466666666666667007e+00,-1.242588263181368973e+02
1.467156862745098397e+07,1.467156862745098378e+00,-1.254628070165190081e+02
1.467647058823529631e+07,1.467647058823529527e+00,-1.255094830591607717e+02
1.468137254901961051e+07,1.468137254901961120e+00,-1.278812879966343985e+02
1.468627450980392471e+07,1.468627450980392490e+00,-1.281917662068625248e+02
1.469117647058823891e+07,1.469117647058823861e+00,-1.257988406101009673e+02
1.469607843137255125e+07,1.469607843137255232e+00,-1.261323729300300158e+02
1.470098039215686545e+07,1.470098039215686603e+00,-1.246938459690456398e+02
1.470588235294117965e+07,1.470588235294117974e+00,-1.309362843309983191e+02
1.471078431372549385e+07,1.471078431372549344e+00,-1.311195221285837818e+02
1.471568627450980619e+07,1.471568627450980715e+00,-1.279971285533500946e+02
1.472058823529412039e+07,1.472058823529412086e+00,-1.288869748882136150e+02
1.472549019607843459e+07,1.472549019607843457e+00,-1.311697157603933590e+02
1.473039215686274879e+07,1.473039215686274828e+00,-1.315157190554709814e+02
1.473529411764706112e+07,1.473529411764706198e+00,-1.344049430630208519e+02
1.474019607843137532e+07,1.474019607843137569e+00,-1.308905247029261716e+02
1.474509803921568953e+07,1.474509803921568940e+00,-1.275075245174524241e+02
1.475000000000000373e+07,1.475000000000000311e+00,-1.248619850808410234e+02
1.475490196078431606e+07,1.475490196078431682e+00,-1.263520445029784582e+02
1.475980392156863026e+07,1.475980392156863052e+00,-1.282093263098929015e+02
1.476470588235294446e+07,1.476470588235294423e+00,-1.293535408181264188e+02
1.476960784313725866e+07,1.476960784313725794e+00,-1.312301410865769071e+02
1.477450980392157100e+07,1.477450980392157165e+00,-1.303706796046240584e+02
1.477941176470588520e+07,1.477941176470588536e+00,-1.279860499403540643e+02
1.478431372549019940e+07,1.478431372549019907e+00,-1.313080788463563522e+02
1.478921568627451174e+07,1.478921568627451277e+00,-1.415472496743553563e+02
1.479411764705882594e+07,1.479411764705882648e+00,-1.367884685362659241e+02
1.479901960784314014e+07,1.479901960784314019e+00,-1.295345231792579170e+02
1.480392156862745434e+07,1.480392156862745390e+00,-1.331381895168291010e+02
1.480882352941176668e+07,1.480882352941176761e+00,-1.356304625030266493e+02
1.481372549019608088e+07,1.481372549019608131e+00,-1.321379125039750022e+02
1.481862745098039508e+07,1.481862745098039502e+00,-1.275275330603136013e+02
1.482352941176470928e+07,1.482352941176470873e+00,-1.283632348978644870e+02
1.482843137254902162e+07,1.482843137254902244e+00,-1.299436220459044193e+02
1.483333333333333582e+07,1.483333333333333615e+00,-1.525816666339492826e+02
1.483823529411765002e+07,1.483823529411764985e+00,-1.287324362882795015e+02
1.484313725490196422e+07,1.484313725490196356e+00,-1.249921540121336250e+02
1.484803921568627656e+07,1.484803921568627727e+00,-1.230587830445917632e+02
1.485294117647059076e+07,1.485294117647059098e+00,-1.214314134607108855e+02
1.485784313725490496e+07,1.485784313725490469e+00,-1.209974776933975846e+02
1.486274509803921916e+07,1.486274509803921839e+00,-1.286009389197976702e+02
1.486764705882353149e+07,1.486764705882353210e+00,-1.255607311058844573e+02
1.487254901960784569e+07,1.487254901960784581e+00,-1.247518894632999036e+02
1.487745098039215989e+07,1.487745098039215952e+00,-1.253823559237058021e+02
1.488235294117647409e+07,1.488235294117647323e+00,-1.327568775384127093e+02
1.488725490196078643e+07,1.488725490196078693e+00,-1.391469862302995182e+02
1.489215686274510063e+07,1.489215686274510064e+00,-1.395188000535389392e+02
1.489705882352941483e+07,1.489705882352941435e+00,-1.291240832723116512e+02
1.490196078431372903e+07,1.490196078431372806e+00,-1.410634265684200273e+02
1.490686274509804137e+07,1.490686274509804177e+00,-1.279223521249429609e+02
1.491176470588235557e+07,1.491176470588235548e+00,-1.277923194841709886e+02
1.491666666666666977e+07,1.491666666666666918e+00,-1.293591703618945417e+02
1.492156862745098397e+07,1.492156862745098289e+00,-1.309492945321482864e+02
1.492647058823529631e+07,1.492647058823529660e+00,-1.313999422249734153e+02
1.493137254901961051e+07,1.493137254901961031e+00,-1.270007309818047361e+02
1.493627450980392471e+07,1.493627450980392402e+00,-1.249544419033437919e+02
1.494117647058823891e+07,1.494117647058823994e+00,-1.272993168180369139e+02
1.494607843137255125e+07,1.494607843137255143e+00,-1.222521309197694137e+02
1.495098039215686545e+07,1.495098039215686514e+00,-1.342957333494161958e+02
1.495588235294117965e+07,1.495588235294117885e+00,-1.238824110935559304e+02
1.496078431372549385e+07,1.496078431372549478e+00,-1.251854666126172191e+02
1.496568627450980619e+07,1.496568627450980626e+00,-1.301444435046622630e+02
1.497058823529412039e+07,1.497058823529411997e+00,-1.278149412189937379e+02
1.497549019607843459e+07,1.497549019607843368e+00,-1.255739496308841012e+02
1.498039215686274879e+07,1.498039215686274961e+00,-1.285406527761356017e+02
1.498529411764706112e+07,1.498529411764706110e+00,-1.302546327175935232e+02
1.499019607843137532e+07,1.499019607843137480e+00,-1.294759952499382791e+02
1.499509803921568953e+07,1.499509803921568851e+00,-1.274098574868410907e+02
1.500000000000000373e+07,1.500000000000000444e+00,-1.325663212080791595e+02
1.500490196078431606e+07,1.500490196078431593e+00,-1.312947525605603118e+02
1.500980392156863026e+07,1.500980392156862964e+00,-1.161033888256743580e+02
1.501470588235294446e+07,1.501470588235294557e+00,-1.103491303590736692e+02
1.501960784313725866e+07,1.501960784313725927e+00,-1.144831855112398671e+02
1.502450980392157100e+07,1.502450980392157076e+00,-1.269761497491034561e+02
1.502941176470588520e+07,1.502941176470588447e+00,-1.353073046506804928e+02
1.503431372549019940e+07,1.503431372549020040e+00,-1.333380391324174070e+02
1.503921568627451360e+07,1.503921568627451411e+00,-1.308066900765634557e+02
1.504411764705882594e+07,1.504411764705882559e+00,-1.293505387071001849e+02
1.504901960784314014e+07,1.504901960784313930e+00,-1.283906119810408768e+02
1.505392156862745434e+07,1.505392156862745523e+00,-1.277364518113801921e+02
1.505882352941176668e+07,1.505882352941176672e+00,-1.312192626138481160e+02
1.506372549019608088e+07,1.506372549019608043e+00,-1.308039589090996060e+02
1.506862745098039508e+07,1.506862745098039413e+00,-1.256723186454746894e+02
1.507352941176470928e+07,1.507352941176471006e+00,-1.237713757996229731e+02
1.507843137254902162e+07,1.507843137254902155e+00,-1.288050141203128192e+02
1.508333333333333582e+07,1.508333333333333526e+00,-1.321634717580769518e+02
1.508823529411765002e+07,1.508823529411764897e+00,-1.299274396499896227e+02
1.509313725490196422e+07,1.509313725490196489e+00,-1.274374755940432777e+02
1.509803921568627656e+07,1.509803921568627638e+00,-1.300232868448905492e+02
1.510294117647059076e+07,1.510294117647059009e+00,-1.330517761254822915e+02
1.510784313725490496e+07,1.510784313725490602e+00,-1.482789997137445823e+02
1.511274509803921916e+07,1.511274509803921973e+00,-1.367526622734848445e+02
1.511764705882353149e+07,1.511764705882353121e+00,-1.316580634765691400e+02
1.512254901960784569e+07,1.512254901960784492e+00,-1.298087165643550804e+02
1.512745098039215989e+07,1.512745098039216085e+00,-1.315802140503441819e+02
1.513235294117647409e+07,1.513235294117647456e+00,-1.383161130961160836e+02
1.513725490196078643e+07,1.513725490196078605e+00,-1.330088603317967397e+02
1.514215686274510063e+07,1.514215686274509975e+00,-1.266744049970083097e+02
1.514705882352941483e+07,1.514705882352941568e+00,-1.296417214726221800e+02
1.515196078431372903e+07,1.515196078431372939e+00,-1.340397615011162031e+02
1.515686274509804137e+07,1.515686274509804088e+00,-1.358632642259769341e+02
1.516176470588235557e+07,1.516176470588235459e+00,-1.314019127159533866e+02
1.516666666666666977e+07,1.516666666666667052e+00,-1.295156051913253066e+02
1.517156862745098397e+07,1.517156862745098422e+00,-1.283642220203948909e+02
1.517647058823529631e+07,1.517647058823529571e+00,-1.255052056848545305e+02
1.518137254901961051e+07,1.518137254901960942e+00,-1.240562551641675952e+02
1.518627450980392471e+07,1.518627450980392535e+00,-1.310868167015118786e+02
1.519117647058823891e+07,1.519117647058823906e+00,-1.397291813859096976e+02
1.519607843137255125e+07,1.519607843137255054e+00,-1.294486933701168425e+02
1.520098039215686545e+07,1.520098039215686647e+00,-1.255846761081541842e+02
1.520588235294117965e+07,1.520588235294118018e+00,-1.269391341457809403e+02
1.521078431372549385e+07,1.521078431372549389e+00,-1.290171380149205618e+02
1.521568627450980619e+07,1.521568627450980538e+00,-1.313437162905885884e+02
1.522058823529412039e+07,1.522058823529412130e+00,-1.286828854272306728e+02
1.522549019607843459e+07,1.522549019607843501e+00,-1.287626293944571785e+02
1.523039215686274879e+07,1.523039215686274872e+00,-1.273861582167806432e+02
1.523529411764706112e+07,1.523529411764706021e+00,-1.234930317798556132e+02
1.524019607843137532e+07,1.524019607843137614e+00,-1.220243563616567428e+02
1.524509803921568953e+07,1.524509803921568984e+00,-1.243930168729157231e+02
1.525000000000000373e+07,1.525000000000000355e+00,-1.270244745245092446e+02
1.525490196078431606e+07,1.525490196078431504e+00,-1.276378130388726504e+02
1.525980392156863026e+07,1.525980392156863097e+00,-1.287994537028662876e+02
1.526470588235294446e+07,1.526470588235294468e+00,-1.338851032491837714e+02
1.526960784313725866e+07,1.526960784313725839e+00,-1.449104376591306220e+02
1.527450980392157100e+07,1.527450980392157209e+00,-1.321800685338908181e+02
1.527941176470588520e+07,1.527941176470588580e+00,-1.292128789303676513e+02
1.528431372549019940e+07,1.528431372549019951e+00,-1.340592311360896645e+02
1.528921568627451360e+07,1.528921568627451322e+00,-1.326919492009272403e+02
1.529411764705882594e+07,1.529411764705882693e+00,-1.366296189342212699e+02
1.529901960784314014e+07,1.529901960784314063e+00,-1.288791296816358738e+02
1.530392156862745434e+07,1.530392156862745434e+00,-1.345347806530276387e+02
1.530882352941176854e+07,1.530882352941176805e+00,-1.438100224757326941e+02
1.531372549019608088e+07,1.531372549019608176e+00,-1.355999282511364470e+02
1.531862745098039508e+07,1.531862745098039547e+00,-1.334853948583969157e+02
1.532352941176470928e+07,1.532352941176470917e+00,-1.378849416420108014e+02
1.532843137254902348e+07,1.532843137254902288e+00,-1.377105464798466983e+02
1.533333333333333582e+07,1.533333333333333659e+00,-1.424901239663850276e+02
1.533823529411765002e+07,1.533823529411765030e+00,-1.484592817458469085e+02
1.534313725490196422e+07,1.534313725490196401e+00,-1.326926986759458487e+02
1.534803921568627656e+07,1.534803921568627549e+00,-1.296965222432105236e+02
1.535294117647059076e+07,1.535294117647059142e+00,-1.318749590861646936e+02
1.535784313725490496e+07,1.535784313725490513e+00,-1.359494966253358257e+02
1.536274509803921916e+07,1.536274509803921884e+00,-1.358171022453404930e+02
1.536764705882353149e+07,1.536764705882353255e+00,-1.294930383035183183e+02
1.537254901960784569e+07,1.537254901960784625e+00,-1.273351381870587034e+02
1.537745098039215989e+07,1.537745098039215996e+00,-1.269844751914282455e+02
1.538235294117647409e+07,1.538235294117647367e+00,-1.302280223279794882e+02
1.538725490196078643e+07,1.538725490196078738e+00,-1.359167220181910523e+02
1.539215686274510063e+07,1.539215686274510109e+00,-1.354516798649005409e+02
1.539705882352941483e+07,1.539705882352941479e+00,-1.316404859387714339e+02
1.540196078431372903e+07,1.540196078431372850e+00,-1.410159532643482976e+02
1.540686274509804137e+07,1.540686274509804221e+00,-1.417933117585507716e+02
1.541176470588235557e+07,1.541176470588235592e+00,-1.375357673736302218e+02
1.541666666666666977e+07,1.541666666666666963e+00,-1.353500970455799006e+02
1.542156862745098397e+07,1.542156862745098334e+00,-1.320858848996898587e+02
1.542647058823529631e+07,1.542647058823529704e+00,-1.308772320523791279e+02
1.543137254901961051e+07,1.543137254901961075e+00,-1.327542821321239614e+02
1.543627450980392471e+07,1.543627450980392446e+00,-1.308696492688990247e+02
1.544117647058823891e+07,1.544117647058823817e+00,-1.255373029624255565e+02
1.544607843137255125e+07,1.544607843137255188e+00,-1.263379600964116634e+02
1.545098039215686545e+07,1.545098039215686558e+00,-1.431428550218263069e+02
1.545588235294117965e+07,1.545588235294117929e+00,-1.297079646584348893e+02
1.546078431372549385e+07,1.546078431372549300e+00,-1.339895347820549318e+02
1.546568627450980619e+07,1.546568627450980671e+00,-1.399042049997456445e+02
1.547058823529412039e+07,1.547058823529412042e+00,-1.295138547855686113e+02
1.547549019607843459e+07,1.547549019607843412e+00,-1.268076142213436981e+02
1.548039215686274879e+07,1.548039215686274783e+00,-1.296251522420211586e+02
1.548529411764706112e+07,1.548529411764706154e+00,-1.328202017963274102e+02
1.549019607843137532e+07,1.549019607843137525e+00,-1.361641877775638818e+02
1.549509803921568953e+07,1.549509803921568896e+00,-1.347228050037471974e+02
1.550000000000000373e+07,1.550000000000000266e+00,-1.292153274920121078e+02
1.550490196078431606e+07,1.550490196078431637e+00,-1.288354623120956148e+02
1.550980392156863026e+07,1.550980392156863008e+00,-1.302203709686331479e+02
1.551470588235294446e+07,1.551470588235294379e+00,-1.398795838252445662e+02
1.551960784313725866e+07,1.551960784313725972e+00,-1.192404361026080863e+02
1.552450980392157100e+07,1.552450980392157120e+00,-1.176547962432400851e+02
1.552941176470588520e+07,1.552941176470588491e+00,-1.251051691450425665e+02
1.553431372549019940e+07,1.553431372549019862e+00,-1.330026855266043810e+02
1.553921568627451360e+07,1.553921568627451455e+00,-1.238876820576933682e+02
1.554411764705882594e+07,1.554411764705882604e+00,-1.224536770620481150e+02
1.554901960784314014e+07,1.554901960784313975e+00,-1.311604413092060781e+02
1.555392156862745434e+07,1.555392156862745345e+00,-1.396260740554941435e+02
1.555882352941176854e+07,1.555882352941176938e+00,-1.308815765732684895e+02
1.556372549019608088e+07,1.556372549019608087e+00,-1.361479794288435130e+02
1.556862745098039508e+07,1.556862745098039458e+00,-1.286696372358868814e+02
1.557352941176470928e+07,1.557352941176470829e+00,-1.263168730989860933e+02
1.557843137254902348e+07,1.557843137254902421e+00,-1.331795841248911074e+02
1.558333333333333582e+07,1.558333333333333570e+00,-1.340376476829478634e+02
1.558823529411765002e+07,1.558823529411764941e+00,-1.336952872681518443e+02
1.559313725490196422e+07,1.559313725490196312e+00,-1.326936768673474489e+02
1.559803921568627842e+07,1.559803921568627905e+00,-1.300621335238461711e+02
1.560294117647059076e+07,1.560294117647059053e+00,-1.303532231873580258e+02
1.560784313725490496e+07,1.560784313725490424e+00,-1.306135968485481555e+02
1.561274509803921916e+07,1.561274509803922017e+00,-1.280868651327157011e+02
1.561764705882353149e+07,1.561764705882353166e+00,-1.271693267312379305e+02
1.562254901960784569e+07,1.562254901960784537e+00,-1.275884643161674461e+02
1.562745098039215989e+07,1.562745098039215907e+00,-1.273890371449284089e+02
1.563235294117647409e+07,1.563235294117647500e+00,-1.273208925656297339e+02
1.563725490196078643e+07,1.563725490196078649e+00,-1.289430519686998480e+02
1.564215686274510063e+07,1.564215686274510020e+00,-1.325843323970986773e+02
1.564705882352941483e+07,1.564705882352941391e+00,-1.341081556864139088e+02
1.565196078431372903e+07,1.565196078431372984e+00,-1.319638328215494028e+02
1.565686274509804137e+07,1.565686274509804132e+00,-1.344079219597189478e+02
1.566176470588235557e+07,1.566176470588235503e+00,-1.274819571786005952e+02
1.566666666666666977e+07,1.566666666666666874e+00,-1.199231540417721646e+02
1.567156862745098397e+07,1.567156862745098467e+00,-1.203065121468411007e+02
1.567647058823529631e+07,1.567647058823529616e+00,-1.274652138237897816e+02
1.568137254901961051e+07,1.568137254901960986e+00,-1.317341421314991976e+02
1.568627450980392471e+07,1.568627450980392579e+00,-1.319570760822381885e+02
1.569117647058823891e+07,1.569117647058823950e+00,-1.334992901768860918e+02
1.569607843137255125e+07,1.569607843137255099e+00,-1.521088059074166665e+02
1.570098039215686545e+07,1.570098039215686470e+00,-1.391236206401077311e+02
1.570588235294117965e+07,1.570588235294118062e+00,-1.381625196202962229e+02
1.571078431372549385e+07,1.571078431372549433e+00,-1.364873085238736223e+02
1.571568627450980619e+07,1.571568627450980582e+00,-1.260153484346355555e+02
1.572058823529412039e+07,1.572058823529411953e+00,-1.258978689307028844e+02
1.572549019607843459e+07,1.572549019607843546e+00,-1.322987310073750393e+02
1.573039215686274879e+07,1.573039215686274916e+00,-1.391690968004767797e+02
1.573529411764706112e+07,1.573529411764706065e+00,-1.277352735008864073e+02
1.574019607843137532e+07,1.574019607843137436e+00,-1.262692659740549317e+02
1.574509803921568953e+07,1.574509803921569029e+00,-1.239453069509340821e+02
1.575000000000000373e+07,1.575000000000000400e+00,-1.264594853142335040e+02
1.575490196078431606e+07,1.575490196078431548e+00,-1.435467544367069763e+02
1.575980392156863026e+07,1.575980392156862919e+00,-1.295819996207060285e+02
1.576470588235294446e+07,1.576470588235294512e+00,-1.273631570682396159e+02
1.576960784313725866e+07,1.576960784313725883e+00,-1.309528180679288027e+02
1.577450980392157100e+07,1.577450980392157032e+00,-1.382493531187116673e+02
1.577941176470588520e+07,1.577941176470588625e+00,-1.327330930184969020e+02
1.578431372549019940e+07,1.578431372549019995e+00,-1.325472768835612385e+02
1.578921568627451360e+07,1.578921568627451366e+00,-1.309542027670255493e+02
1.579411764705882594e+07,1.579411764705882515e+00,-1.271025783415412178e+02
1.579901960784314014e+07,1.579901960784314108e+00,-1.278529970109199212e+02
1.580392156862745434e+07,1.580392156862745479e+00,-1.331002447648356224e+02
1.580882352941176854e+07,1.580882352941176849e+00,-1.367478241331894822e+02
1.581372549019608088e+07,1.581372549019607998e+00,-1.348122970609040578e+02
1.581862745098039508e+07,1.581862745098039591e+00,-1.471310388511346332e+02
1.582352941176470928e+07,1.582352941176470962e+00,-1.287746187744288022e+02
1.582843137254902348e+07,1.582843137254902333e+00,-1.270571663007229404e+02
1.583333333333333582e+07,1.583333333333333481e+00,-1.270330475310110074e+02
1.583823529411765002e+07,1.583823529411765074e+00,-1.281396738695669342e+02
1.584313725490196422e+07,1.584313725490196445e+00,-1.300240633416338483e+02
1.584803921568627842e+07,1.584803921568627816e+00,-1.303125511169450021e+02
1.585294117647059076e+07,1.585294117647058965e+00,-1.303199165351911120e+02
1.585784313725490496e+07,1.585784313725490557e+00,-1.351970677772098668e+02
1.586274509803921916e+07,1.586274509803921928e+00,-1.347909978092581582e+02
1.586764705882353336e+07,1.586764705882353299e+00,-1.419531146955217480e+02
1.587254901960784569e+07,1.587254901960784670e+00,-1.264222321179733797e+02
1.587745098039215989e+07,1.587745098039216041e+00,-1.273971549088477815e+02
1.588235294117647409e+07,1.588235294117647411e+00,-1.264045343850708605e+02
1.588725490196078829e+07,1.588725490196078782e+00,-1.286065064475973827e+02
1.589215686274510063e+07,1.589215686274510153e+00,-1.436908566221124772e+02
1.589705882352941483e+07,1.589705882352941524e+00,-1.390226213143022278e+02
1.590196078431372903e+07,1.590196078431372895e+00,-1.323824090353618317e+02
1.590686274509804137e+07,1.590686274509804043e+00,-1.346929202765279001e+02
1.591176470588235557e+07,1.591176470588235636e+00,-1.422546369081056241e+02
1.591666666666666977e+07,1.591666666666667007e+00,-1.397688604608961214e+02
1.592156862745098397e+07,1.592156862745098378e+00,-1.333509590694372093e+02
1.592647058823529631e+07,1.592647058823529527e+00,-1.337692077199158973e+02
1.593137254901961051e+07,1.593137254901961120e+00,-1.380560840994199339e+02
1.593627450980392471e+07,1.593627450980392490e+00,-1.474365900453429958e+02
1.594117647058823891e+07,1.594117647058823861e+00,-1.320765096617763561e+02
1.594607843137255125e+07,1.594607843137255232e+00,-1.348492441192528588e+02
1.595098039215686545e+07,1.595098039215686603e+00,-1.449548597580800333e+02
1.595588235294117965e+07,1.595588235294117974e+00,-1.336354974222867327e+02
1.596078431372549385e+07,1.596078431372549344e+00,-1.292711450174686547e+02
1.596568627450980619e+07,1.596568627450980715e+00,-1.338402566663344828e+02
1.597058823529412039e+07,1.597058823529412086e+00,-1.440618998367360746e+02
1.597549019607843459e+07,1.597549019607843457e+00,-1.396906711414920323e+02
1.598039215686274879e+07,1.598039215686274828e+00,-1.386204835613692694e+02
1.598529411764706112e+07,1.598529411764706198e+00,-1.473164030502539958e+02
1.599019607843137532e+07,1.599019607843137569e+00,-1.383416426458992703e+02
1.599509803921568953e+07,1.599509803921568940e+00,-1.366586017277846565e+02
1.600000000000000373e+07,1.600000000000000311e+00,-1.378703975726423323e+02
1.600490196078431606e+07,1.600490196078431682e+00,-1.401379488366974044e+02
1.600980392156863026e+07,1.600980392156863052e+00,-1.292827061460303071e+02
1.601470588235294446e+07,1.601470588235294423e+00,-1.478554606464964536e+02
1.601960784313725866e+07,1.601960784313725794e+00,-1.263901504707153975e+02
1.602450980392157100e+07,1.602450980392157165e+00,-1.240863004111825916e+02
1.602941176470588520e+07,1.602941176470588536e+00,-1.240815553768666604e+02
1.603431372549019940e+07,1.603431372549019907e+00,-1.244621924778883510e+02
1.603921568627451360e+07,1.603921568627451277e+00,-1.253878860818199712e+02
1.604411764705882594e+07,1.604411764705882648e+00,-1.298815173153380158e+02
1.604901960784314014e+07,1.604901960784314019e+00,-1.418433331239365600e+02
1.605392156862745434e+07,1.605392156862745390e+00,-1.337183489791759428e+02
1.605882352941176854e+07,1.605882352941176761e+00,-1.256779654040438743e+02
1.606372549019608088e+07,1.606372549019608131e+00,-1.272902373417055344e+02
1.606862745098039508e+07,1.606862745098039502e+00,-1.336188023985202449e+02
1.607352941176470928e+07,1.607352941176470873e+00,-1.382202434567900582e+02
1.607843137254902348e+07,1.607843137254902244e+00,-1.311307902833815717e+02
1.608333333333333582e+07,1.608333333333333615e+00,-1.317690470640344245e+02
1.608823529411765002e+07,1.608823529411764985e+00,-1.358089742937547442e+02
1.609313725490196422e+07,1.609313725490196356e+00,-1.344355190146272889e+02
1.609803921568627842e+07,1.609803921568627949e+00,-1.254712816880896611e+02
1.610294117647059076e+07,1.610294117647059098e+00,-1.273726956629312070e+02
1.610784313725490496e+07,1.610784313725490469e+00,-1.329955984041448573e+02
1.611274509803921916e+07,1.611274509803921839e+00,-1.402147328124321746e+02
1.611764705882353336e+07,1.611764705882353432e+00,-1.453893650947931633e+02
1.612254901960784569e+07,1.612254901960784581e+00,-1.319774606186994106e+02
1.612745098039215989e+07,1.612745098039215952e+00,-1.267638986877402516e+02
1.613235294117647409e+07,1.613235294117647323e+00,-1.284394927863047542e+02
1.613725490196078829e+07,1.613725490196078916e+00,-1.328626054480916991e+02
1.614215686274510063e+07,1.614215686274510064e+00,-1.389443243010241815e+02
1.614705882352941483e+07,1.614705882352941435e+00,-1.294349369536739403e+02
1.615196078431372903e+07,1.615196078431372806e+00,-1.391355933050382703e+02
1.615686274509804323e+07,1.615686274509804399e+00,-1.281693893423396275e+02
1.616176470588235557e+07,1.616176470588235548e+00,-1.309422351121961299e+02
1.616666666666666977e+07,1.616666666666666918e+00,-1.408453256270425129e+02
1.617156862745098397e+07,1.617156862745098289e+00,-1.235296281630083115e+02
1.617647058823529631e+07,1.617647058823529660e+00,-1.184850915997147922e+02
1.618137254901961051e+07,1.618137254901961031e+00,-1.228811923394992505e+02
1.618627450980392471e+07,1.618627450980392402e+00,-1.423807946460016183e+02
1.619117647058823891e+07,1.619117647058823994e+00,-1.353492317717926312e+02
1.619607843137255125e+07,1.619607843137255143e+00,-1.291804391256673625e+02
1.620098039215686545e+07,1.620098039215686514e+00,-1.437969408437688514e+02
1.620588235294117965e+07,1.620588235294117885e+00,-1.304104618531573010e+02
1.621078431372549385e+07,1.621078431372549478e+00,-1.294008505751309599e+02
1.621568627450980619e+07,1.621568627450980626e+00,-1.302020393869451027e+02
1.622058823529412039e+07,1.622058823529411997e+00,-1.310350518119463175e+02
1.622549019607843459e+07,1.622549019607843368e+00,-1.304119917325025426e+02
1.623039215686274879e+07,1.623039215686274961e+00,-1.320373852384525719e+02
1.623529411764706112e+07,1.623529411764706110e+00,-1.358593318316815157e+02
1.624019607843137532e+07,1.624019607843137480e+00,-1.405222832699409707e+02
1.624509803921568953e+07,1.624509803921568851e+00,-1.316878586754287710e+02
1.625000000000000373e+07,1.625000000000000444e+00,-1.334091407062790040e+02
1.625490196078431606e+07,1.625490196078431593e+00,-1.357920005996159887e+02
1.625980392156863026e+07,1.625980392156862964e+00,-1.296320902348619768e+02
1.626470588235294446e+07,1.626470588235294557e+00,-1.265978315143179600e+02
1.626960784313725866e+07,1.626960784313725927e+00,-1.306975605479157707e+02
1.627450980392157100e+07,1.627450980392157076e+00,-1.339175587071181042e+02
1.627941176470588520e+07,1.627941176470588447e+00,-1.325090340818360630e+02
1.628431372549019940e+07,1.628431372549020040e+00,-1.307933647595576190e+02
1.628921568627451360e+07,1.628921568627451411e+00,-1.310291552006036682e+02
1.629411764705882594e+07,1.629411764705882559e+00,-1.295496774583492368e+02
1.629901960784314014e+07,1.629901960784313930e+00,-1.327129697347779995e+02
1.630392156862745434e+07,1.630392156862745523e+00,-1.371034923110309194e+02
1.630882352941176854e+07,1.630882352941176894e+00,-1.337853509901585767e+02
1.631372549019608088e+07,1.631372549019608043e+00,-1.302136783045972663e+02
1.631862745098039508e+07,1.631862745098039413e+00,-1.262042427757421876e+02
1.632352941176470928e+07,1.632352941176471006e+00,-1.242023721839301800e+02
1.632843137254902348e+07,1.632843137254902377e+00,-1.273191784343556492e+02
1.633333333333333582e+07,1.633333333333333526e+00,-1.302074363396417311e+02
1.633823529411765002e+07,1.633823529411764897e+00,-1.384013959988264446e+02
1.634313725490196422e+07,1.634313725490196489e+00,-1.412028085543951192e+02
1.634803921568627842e+07,1.634803921568627860e+00,-1.331836076110141391e+02
1.635294117647059076e+07,1.635294117647059009e+00,-1.304010191722949799e+02
1.635784313725490496e+07,1.635784313725490602e+00,-1.385666873856661141e+02
1.636274509803921916e+07,1.636274509803921973e+00,-1.396941826275585754e+02
1.636764705882353336e+07,1.636764705882353343e+00,-1.315718670420682201e+02
1.637254901960784569e+07,1.637254901960784492e+00,-1.294436065765216597e+02
1.637745098039215989e+07,1.637745098039216085e+00,-1.342441818369645716e+02
1.638235294117647409e+07,1.638235294117647456e+00,-1.366599243903891079e+02
1.638725490196078829e+07,1.638725490196078827e+00,-1.295081630929145717e+02
1.639215686274510063e+07,1.639215686274509975e+00,-1.253391483677875158e+02
1.639705882352941483e+07,1.639705882352941568e+00,-1.258401607718860049e+02
1.640196078431372903e+07,1.640196078431372939e+00,-1.279510375010476650e+02
1.640686274509804323e+07,1.640686274509804310e+00,-1.349736499672904984e+02
1.641176470588235557e+07,1.641176470588235459e+00,-1.429384702282297610e+02
1.641666666666666977e+07,1.641666666666667052e+00,-1.427850062526228783e+02
1.642156862745098397e+07,1.642156862745098422e+00,-1.356250831588904759e+02
1.642647058823529817e+07,1.642647058823529793e+00,-1.442709485940284537e+02
1.643137254901961051e+07,1.643137254901960942e+00,-1.410814846257592592e+02
1.643627450980392471e+07,1.643627450980392535e+00,-1.332823960088738318e+02
1.644117647058823891e+07,1.644117647058823906e+00,-1.304010929981253923e+02
1.644607843137255311e+07,1.644607843137255276e+00,-1.439742852751600992e+02
1.645098039215686545e+07,1.645098039215686647e+00,-1.341038242447479547e+02
1.645588235294117965e+07,1.645588235294118018e+00,-1.386779070696538270e+02
1.646078431372549385e+07,1.646078431372549389e+00,-1.333908421671983433e+02
1.646568627450980619e+07,1.646568627450980538e+00,-1.277202664295699464e+02
1.647058823529412039e+07,1.647058823529412130e+00,-1.261451355114427741e+02
1.647549019607843459e+07,1.647549019607843501e+00,-1.291781682320331583e+02
1.648039215686274879e+07,1.648039215686274872e+00,-1.302738100698083485e+02
1.648529411764706112e+07,1.648529411764706021e+00,-1.441813216572350029e+02
1.649019607843137532e+07,1.649019607843137614e+00,-1.336265572988949089e+02
1.649509803921568953e+07,1.649509803921568984e+00,-1.321634020450450180e+02
1.650000000000000373e+07,1.650000000000000355e+00,-1.289284913551212242e+02
1.650490196078431606e+07,1.650490196078431504e+00,-1.261959560525905175e+02
1.650980392156863026e+07,1.650980392156863097e+00,-1.259777859128013802e+02
1.651470588235294446e+07,1.651470588235294468e+00,-1.311891650156719038e+02
1.651960784313725866e+07,1.651960784313725839e+00,-1.353653428006393256e+02
1.652450980392157100e+07,1.652450980392157209e+00,-1.331105637649017694e+02
1.652941176470588520e+07,1.652941176470588580e+00,-1.332778908442626573e+02
1.653431372549019940e+07,1.653431372549019951e+00,-1.317228685746166832e+02
1.653921568627451360e+07,1.653921568627451322e+00,-1.249573000297416456e+02
1.654411764705882594e+07,1.654411764705882693e+00,-1.260644520318895445e+02
1.654901960784314014e+07,1.654901960784314063e+00,-1.299148681505703848e+02
1.655392156862745434e+07,1.655392156862745434e+00,-1.416677960025347147e+02
1.655882352941176854e+07,1.655882352941176805e+00,-1.314185073274244075e+02
1.656372549019608088e+07,1.656372549019608176e+00,-1.466892564406327608e+02
1.656862745098039508e+07,1.656862745098039547e+00,-1.339126164448437351e+02
1.657352941176470928e+07,1.657352941176470917e+00,-1.271808080401946484e+02
1.657843137254902348e+07,1.657843137254902288e+00,-1.267045569221164669e+02
1.658333333333333582e+07,1.658333333333333659e+00,-1.332670220368657397e+02
1.658823529411765002e+07,1.658823529411765030e+00,-1.313026361465629179e+02
1.659313725490196422e+07,1.659313725490196401e+00,-1.410889188378527024e+02
1.659803921568627842e+07,1.659803921568627771e+00,-1.326782904262510101e+02
1.660294117647059076e+07,1.660294117647059142e+00,-1.250805166406389191e+02
1.660784313725490496e+07,1.660784313725490513e+00,-1.225617104538006430e+02
1.661274509803921916e+07,1.661274509803921884e+00,-1.265646518336257884e+02
1.661764705882353336e+07,1.661764705882353255e+00,-1.301023341402755875e+02
1.662254901960784569e+07,1.662254901960784625e+00,-1.347664044583320901e+02
1.662745098039215989e+07,1.662745098039215996e+00,-1.479233828996246984e+02
1.663235294117647409e+07,1.663235294117647367e+00,-1.333247420968697270e+02
1.663725490196078829e+07,1.663725490196078738e+00,-1.300630789822479585e+02
1.664215686274510063e+07,1.664215686274510109e+00,-1.335453372818363391e+02
1.664705882352941483e+07,1.664705882352941479e+00,-1.392263527753936785e+02
1.665196078431372903e+07,1.665196078431372850e+00,-1.423788938266400521e+02
1.665686274509804323e+07,1.665686274509804221e+00,-1.378784647316337271e+02
1.666176470588235557e+07,1.666176470588235592e+00,-1.437031679452973378e+02
1.666666666666666977e+07,1.666666666666666963e+00,-1.373190994409949894e+02
1.667156862745098397e+07,1.667156862745098334e+00,-1.312051626099681130e+02
1.667647058823529817e+07,1.667647058823529926e+00,-1.285452877931677733e+02
1.668137254901961051e+07,1.668137254901961075e+00,-1.298282662813377897e+02
1.668627450980392471e+07,1.668627450980392446e+00,-1.310415032210626975e+02
1.669117647058823891e+07,1.669117647058823817e+00,-1.315945825681737062e+02
1.669607843137255311e+07,1.669607843137255410e+00,-1.336242321194881129e+02
1.670098039215686545e+07,1.670098039215686558e+00,-1.310764919607994727e+02
1.670588235294117965e+07,1.670588235294117929e+00,-1.284296488613036900e+02
1.671078431372549385e+07,1.671078431372549300e+00,-1.311691701341538305e+02
1.671568627450980805e+07,1.671568627450980893e+00,-1.365759851397639295e+02
1.672058823529412039e+07,1.672058823529412042e+00,-1.308291498353733573e+02
1.672549019607843459e+07,1.672549019607843412e+00,-1.283369591979989650e+02
1.673039215686274879e+07,1.673039215686274783e+00,-1.323152773242928788e+02
1.673529411764706112e+07,1.673529411764706154e+00,-1.347564802222883316e+02
1.674019607843137532e+07,1.674019607843137525e+00,-1.299195887787058155e+02
1.674509803921568953e+07,1.674509803921568896e+00,-1.285889147041793308e+02
1.675000000000000373e+07,1.675000000000000266e+00,-1.311873279655125089e+02
1.675490196078431606e+07,1.675490196078431637e+00,-1.358096446771585590e+02
1.675980392156863026e+07,1.675980392156863008e+00,-1.359750949631937544e+02
1.676470588235294446e+07,1.676470588235294379e+00,-1.343763193656803026e+02
1.676960784313725866e+07,1.676960784313725972e+00,-1.394909926670361529e+02
1.677450980392157100e+07,1.677450980392157120e+00,-1.388685645816451881e+02
1.677941176470588520e+07,1.677941176470588491e+00,-1.353891143905499064e+02
1.678431372549019754e+07,1.678431372549019862e+00,-1.314837319286685613e+02
1.678921568627451360e+07,1.678921568627451455e+00,-1.311734609966227936e+02
1.679411764705882594e+07,1.679411764705882604e+00,-1.330459502865674608e+02
1.679901960784314200e+07,1.679901960784314197e+00,-1.426332295694361960e+02
1.680392156862745434e+07,1.680392156862745345e+00,-1.388501507998655882e+02
1.680882352941176668e+07,1.680882352941176716e+00,-1.264560820905603720e+02
1.681372549019608274e+07,1.681372549019608309e+00,-1.267690808502946567e+02
1.681862745098039508e+07,1.681862745098039458e+00,-1.384756339209394582e+02
1.682352941176470742e+07,1.682352941176470829e+00,-1.315872393637357618e+02
1.682843137254902348e+07,1.682843137254902421e+00,-1.337801393088609814e+02
1.683333333333333582e+07,1.683333333333333570e+00,-1.318284434168675148e+02
1.683823529411765188e+07,1.683823529411765163e+00,-1.279897948932629390e+02
1.684313725490196422e+07,1.684313725490196312e+00,-1.295591909105570494e+02
1.684803921568627656e+07,1.684803921568627683e+00,-1.367416665168669851e+02
1.685294117647059262e+07,1.685294117647059275e+00,-1.320341508591225761e+02
1.685784313725490496e+07,1.685784313725490424e+00,-1.306388640235207959e+02
1.686274509803921729e+07,1.686274509803921795e+00,-1.308468732320453682e+02
1.686764705882353336e+07,1.686764705882353388e+00,-1.326629782295597977e+02
1.687254901960784569e+07,1.687254901960784537e+00,-1.329954168068387048e+02
1.687745098039216176e+07,1.687745098039216129e+00,-1.312426246937153280e+02
1.688235294117647409e+07,1.688235294117647500e+00,-1.313365886921089043e+02
1.688725490196078643e+07,1.688725490196078649e+00,-1.325776399402704158e+02
1.689215686274510249e+07,1.689215686274510242e+00,-1.342181833708338274e+02
1.689705882352941483e+07,1.689705882352941391e+00,-1.364609062221007889e+02
1.690196078431372717e+07,1.690196078431372761e+00,-1.365324303072464431e+02
1.690686274509804323e+07,1.690686274509804354e+00,-1.369760628035610353e+02
1.691176470588235557e+07,1.691176470588235503e+00,-1.355900224382357919e+02
1.691666666666667163e+07,1.691666666666667096e+00,-1.339472019896919619e+02
1.692156862745098397e+07,1.692156862745098467e+00,-1.356505756382709649e+02
1.692647058823529631e+07,1.692647058823529616e+00,-1.400057309097235816e+02
1.693137254901961237e+07,1.693137254901961208e+00,-1.408273721175172284e+02
1.693627450980392471e+07,1.693627450980392579e+00,-1.378942769265240713e+02
1.694117647058823705e+07,1.694117647058823728e+00,-1.397381860415594304e+02
1.694607843137255311e+07,1.694607843137255321e+00,-1.324603639029888029e+02
1.695098039215686545e+07,1.695098039215686470e+00,-1.333299222254483993e+02
1.695588235294118151e+07,1.695588235294118062e+00,-1.398976478435143918e+02
1.696078431372549385e+07,1.696078431372549433e+00,-1.377425011713361016e+02
1.696568627450980619e+07,1.696568627450980582e+00,-1.302417322895549319e+02
1.697058823529412225e+07,1.697058823529412175e+00,-1.291543561137794143e+02
1.697549019607843459e+07,1.697549019607843546e+00,-1.325553008677358093e+02
1.698039215686274692e+07,1.698039215686274694e+00,-1.340569546450057601e+02
1.698529411764706299e+07,1.698529411764706287e+00,-1.324425075994642782e+02
1.699019607843137532e+07,1.699019607843137436e+00,-1.302553623708981263e+02
1.699509803921569139e+07,1.699509803921569029e+00,-1.279800873219346897e+02
1.700000000000000373e+07,1.700000000000000400e+00,-1.286663622342485951e+02
1.700490196078431606e+07,1.700490196078431548e+00,-1.319708631004228891e+02
1.700980392156863213e+07,1.700980392156863141e+00,-1.354376922297491603e+02
1.701470588235294446e+07,1.701470588235294512e+00,-1.390295029904405624e+02
1.701960784313725680e+07,1.701960784313725661e+00,-1.390071813597246262e+02
1.702450980392157286e+07,1.702450980392157254e+00,-1.371528070398979935e+02
1.702941176470588520e+07,1.702941176470588625e+00,-1.394470507539829214e+02
1.703431372549019754e+07,1.703431372549019773e+00,-1.269785066566595049e+02
1.703921568627451360e+07,1.703921568627451366e+00,-1.273798238462894261e+02
1.704411764705882594e+07,1.704411764705882515e+00,-1.299519715047827901e+02
1.704901960784314200e+07,1.704901960784314108e+00,-1.314754669609304187e+02
1.705392156862745434e+07,1.705392156862745479e+00,-1.352379488572750574e+02
1.705882352941176668e+07,1.705882352941176627e+00,-1.341258067861877521e+02
1.706372549019608274e+07,1.706372549019608220e+00,-1.325348718495760352e+02
1.706862745098039508e+07,1.706862745098039591e+00,-1.333527720632943954e+02
1.707352941176470742e+07,1.707352941176470740e+00,-1.302490114123452827e+02
1.707843137254902348e+07,1.707843137254902333e+00,-1.303924015173095654e+02
1.708333333333333582e+07,1.708333333333333481e+00,-1.346746803442006524e+02
1.708823529411765188e+07,1.708823529411765296e+00,-1.367138831014130460e+02
1.709313725490196422e+07,1.709313725490196445e+00,-1.339954881661527395e+02
1.709803921568627656e+07,1.709803921568627594e+00,-1.405368255876787202e+02
1.710294117647059262e+07,1.710294117647059187e+00,-1.361367858587877606e+02
1.710784313725490496e+07,1.710784313725490557e+00,-1.278031279404911658e+02
1.711274509803921729e+07,1.711274509803921706e+00,-1.237014606134461161e+02
1.711764705882353336e+07,1.711764705882353299e+00,-1.280729243421579895e+02
1.712254901960784569e+07,1.712254901960784670e+00,-1.343141650085775609e+02
1.712745098039216176e+07,1.712745098039216263e+00,-1.310877893304674728e+02
1.713235294117647409e+07,1.713235294117647411e+00,-1.372981444918321188e+02
1.713725490196078643e+07,1.713725490196078560e+00,-1.414314125346057267e+02
1.714215686274510249e+07,1.714215686274510153e+00,-1.393122552103218368e+02
1.714705882352941483e+07,1.714705882352941524e+00,-1.385956874692962231e+02
1.715196078431372717e+07,1.715196078431372673e+00,-1.396877597655104637e+02
1.715686274509804323e+07,1.715686274509804266e+00,-1.385340974626741399e+02
1.716176470588235557e+07,1.716176470588235636e+00,-1.317493237767802441e+02
1.716666666666667163e+07,1.716666666666667229e+00,-1.296900489276125086e+02
1.717156862745098397e+07,1.717156862745098378e+00,-1.275396239711581501e+02
1.717647058823529631e+07,1.717647058823529527e+00,-1.307616822528501075e+02
1.718137254901961237e+07,1.718137254901961342e+00,-1.318877842789714236e+02
1.718627450980392471e+07,1.718627450980392490e+00,-1.367378090702722204e+02
1.719117647058823705e+07,1.719117647058823639e+00,-1.402611301610370731e+02
1.719607843137255311e+07,1.719607843137255232e+00,-1.428017263135774044e+02
1.720098039215686545e+07,1.720098039215686603e+00,-1.313428936577343507e+02
1.720588235294118151e+07,1.720588235294118196e+00,-1.315325815060949992e+02
1.721078431372549385e+07,1.721078431372549344e+00,-1.281043797281755587e+02
1.721568627450980619e+07,1.721568627450980715e+00,-1.287292339214789365e+02
1.722058823529412225e+07,1.722058823529412308e+00,-1.319645901262008749e+02
1.722549019607843459e+07,1.722549019607843457e+00,-1.299413611844705088e+02
1.723039215686274692e+07,1.723039215686274606e+00,-1.268603530066970819e+02
1.723529411764706299e+07,1.723529411764706198e+00,-1.279958665329972973e+02
1.724019607843137532e+07,1.724019607843137569e+00,-1.319418429148647363e+02
1.724509803921569139e+07,1.724509803921569162e+00,-1.430494803391713958e+02
1.725000000000000373e+07,1.725000000000000311e+00,-1.309638617058039074e+02
1.725490196078431606e+07,1.725490196078431682e+00,-1.386958134334250587e+02
1.725980392156863213e+07,1.725980392156863275e+00,-1.301635923479047392e+02
1.726470588235294446e+07,1.726470588235294423e+00,-1.276480781858875702e+02
1.726960784313725680e+07,1.726960784313725572e+00,-1.264416110398439628e+02
1.727450980392157286e+07,1.727450980392157387e+00,-1.267395018876473500e+02
1.727941176470588520e+07,1.727941176470588536e+00,-1.283862311792656499e+02
1.728431372549020126e+07,1.728431372549020129e+00,-1.351543034798503413e+02
1.728921568627451360e+07,1.728921568627451277e+00,-1.436702910130396162e+02
1.729411764705882594e+07,1.729411764705882648e+00,-1.468526007457464857e+02
1.729901960784314200e+07,1.729901960784314241e+00,-1.374526705889899745e+02
1.730392156862745434e+07,1.730392156862745390e+00,-1.361799782987607728e+02
1.730882352941176668e+07,1.730882352941176761e+00,-1.335332647808040178e+02
1.731372549019608274e+07,1.731372549019608353e+00,-1.366623145965085371e+02
1.731862745098039508e+07,1.731862745098039502e+00,-1.423778499549280241e+02
1.732352941176470742e+07,1.732352941176470651e+00,-1.327720981123861463e+02
1.732843137254902348e+07,1.732843137254902244e+00,-1.283694396637922068e+02
1.733333333333333582e+07,1.733333333333333615e+00,-1.311605656697642814e+02
1.733823529411765188e+07,1.733823529411765207e+00,-1.219644993924695342e+02
1.734313725490196422e+07,1.734313725490196356e+00,-1.243235915333873436e+02
1.734803921568627656e+07,1.734803921568627727e+00,-1.311142094447692727e+02
1.735294117647059262e+07,1.735294117647059320e+00,-1.345493767246894095e+02
1.735784313725490496e+07,1.735784313725490469e+00,-1.391980711274316036e+02
1.736274509803921729e+07,1.736274509803921839e+00,-1.428137113343736928e+02
1.736764705882353336e+07,1.736764705882353432e+00,-1.314799814535737994e+02
1.737254901960784569e+07,1.737254901960784581e+00,-1.289489129006813641e+02
1.737745098039216176e+07,1.737745098039216174e+00,-1.278488223793115708e+02
1.738235294117647409e+07,1.738235294117647323e+00,-1.279996924774336833e+02
1.738725490196078643e+07,1.738725490196078693e+00,-1.288776618168308232e+02
1.739215686274510249e+07,1.739215686274510286e+00,-1.337511165236238639e+02
1.739705882352941483e+07,1.739705882352941435e+00,-1.329347467226612025e+02
1.740196078431372717e+07,1.740196078431372806e+00,-1.265319979466639779e+02
1.740686274509804323e+07,1.740686274509804399e+00,-1.237356975885002726e+02
1.741176470588235557e+07,1.741176470588235548e+00,-1.288990319627781389e+02
1.741666666666667163e+07,1.741666666666667140e+00,-1.330735360166410146e+02
1.742156862745098397e+07,1.742156862745098289e+00,-1.310457759866896765e+02
1.742647058823529631e+07,1.742647058823529660e+00,-1.279766176606253083e+02
1.743137254901961237e+07,1.743137254901961253e+00,-1.282205502655463079e+02
1.743627450980392471e+07,1.743627450980392402e+00,-1.288919680406731914e+02
1.744117647058823705e+07,1.744117647058823772e+00,-1.318526127404062152e+02
1.744607843137255311e+07,1.744607843137255365e+00,-1.361553685128156417e+02
1.745098039215686545e+07,1.745098039215686514e+00,-1.335733981327252309e+02
1.745588235294118151e+07,1.745588235294118107e+00,-1.309520299843495081e+02
1.746078431372549385e+07,1.746078431372549478e+00,-1.330795680248985491e+02
1.746568627450980619e+07,1.746568627450980626e+00,-1.381944153018208965e+02
1.747058823529412225e+07,1.747058823529412219e+00,-1.376959890241947448e+02
1.747549019607843459e+07,1.747549019607843368e+00,-1.328775599896995345e+02
1.748039215686274692e+07,1.748039215686274739e+00,-1.373122751189737016e+02
1.748529411764706299e+07,1.748529411764706332e+00,-1.311512037272466387e+02
1.749019607843137532e+07,1.749019607843137480e+00,-1.307501386163727091e+02
1.749509803921569139e+07,1.749509803921569073e+00,-1.287702293193815422e+02
1.750000000000000373e+07,1.750000000000000444e+00,-1.304814756913482086e+02
1.750490196078431606e+07,1.750490196078431593e+00,-1.324829164877899643e+02
1.750980392156863213e+07,1.750980392156863186e+00,-1.384730820932041695e+02
1.751470588235294446e+07,1.751470588235294557e+00,-1.352282638712049447e+02
1.751960784313725680e+07,1.751960784313725705e+00,-1.340024277572953793e+02
1.752450980392157286e+07,1.752450980392157298e+00,-1.331596164729687928e+02
1.752941176470588520e+07,1.752941176470588447e+00,-1.330752382489444301e+02
1.753431372549020126e+07,1.753431372549020040e+00,-1.340323723845422705e+02
1.753921568627451360e+07,1.753921568627451411e+00,-1.354218851804191956e+02
1.754411764705882594e+07,1.754411764705882559e+00,-1.298584703610405029e+02
1.754901960784314200e+07,1.754901960784314152e+00,-1.289877527833133399e+02
1.755392156862745434e+07,1.755392156862745523e+00,-1.302353064779858585e+02
1.755882352941176668e+07,1.755882352941176672e+00,-1.334828881814908357e+02
1.756372549019608274e+07,1.756372549019608265e+00,-1.283696006793172160e+02
1.756862745098039508e+07,1.756862745098039413e+00,-1.280310479874584075e+02
1.757352941176470742e+07,1.757352941176470784e+00,-1.289136388793469052e+02
1.757843137254902348e+07,1.757843137254902377e+00,-1.352899511652063040e+02
1.758333333333333582e+07,1.758333333333333526e+00,-1.376290141918378538e+02
1.758823529411765188e+07,1.758823529411765119e+00,-1.441739081397584528e+02
1.759313725490196422e+07,1.759313725490196489e+00,-1.349176859043427044e+02
1.759803921568627656e+07,1.759803921568627638e+00,-1.364593959936457281e+02
1.760294117647059262e+07,1.760294117647059231e+00,-1.343349772761572751e+02
1.760784313725490496e+07,1.760784313725490602e+00,-1.365173198228673073e+02
1.761274509803921729e+07,1.761274509803921751e+00,-1.411134932886228910e+02
1.761764705882353336e+07,1.761764705882353343e+00,-1.426665136498233721e+02
1.762254901960784569e+07,1.762254901960784492e+00,-1.355876807506831199e+02
1.762745098039216176e+07,1.762745098039216085e+00,-1.459670062336207081e+02
1.763235294117647409e+07,1.763235294117647456e+00,-1.359271697088657334e+02
1.763725490196078643e+07,1.763725490196078605e+00,-1.299631222108601207e+02
1.764215686274510249e+07,1.764215686274510198e+00,-1.280035665060563304e+02
1.764705882352941483e+07,1.764705882352941568e+00,-1.390218767254292231e+02
1.765196078431372717e+07,1.765196078431372717e+00,-1.375147205862687372e+02
1.765686274509804323e+07,1.765686274509804310e+00,-1.383647058368704847e+02
1.766176470588235557e+07,1.766176470588235459e+00,-1.403035768163650516e+02
1.766666666666667163e+07,1.766666666666667274e+00,-1.536934952380749166e+02
1.767156862745098397e+07,1.767156862745098422e+00,-1.386912207568166764e+02
1.767647058823529631e+07,1.767647058823529571e+00,-1.332471533038276732e+02
1.768137254901961237e+07,1.768137254901961164e+00,-1.340138052138594844e+02
1.768627450980392471e+07,1.768627450980392535e+00,-1.329546050118027551e+02
1.769117647058823705e+07,1.769117647058823684e+00,-1.280681897488473737e+02
1.769607843137255311e+07,1.769607843137255276e+00,-1.306118169605836670e+02
1.770098039215686545e+07,1.770098039215686647e+00,-1.247546097702234533e+02
1.770588235294118151e+07,1.770588235294118240e+00,-1.293096899925880052e+02
1.771078431372549385e+07,1.771078431372549389e+00,-1.317806730177903489e+02
1.771568627450980619e+07,1.771568627450980538e+00,-1.338578316166843081e+02
1.772058823529412225e+07,1.772058823529412130e+00,-1.348955104769109710e+02
1.772549019607843459e+07,1.772549019607843501e+00,-1.372551529010052320e+02
1.773039215686274692e+07,1.773039215686274650e+00,-1.373503832102106230e+02
1.773529411764706299e+07,1.773529411764706243e+00,-1.388920981960415588e+02
1.774019607843137532e+07,1.774019607843137614e+00,-1.394161813510259833e+02
1.774509803921569139e+07,1.774509803921569207e+00,-1.362496149062562552e+02
1.775000000000000373e+07,1.775000000000000355e+00,-1.357807235635531811e+02
1.775490196078431606e+07,1.775490196078431504e+00,-1.374701870362486602e+02
1.775980392156863213e+07,1.775980392156863319e+00,-1.349864057600937315e+02
1.776470588235294446e+07,1.776470588235294468e+00,-1.406050430085417986e+02
1.776960784313725680e+07,1.776960784313725616e+00,-1.441835774112760475e+02
1.777450980392157286e+07,1.777450980392157209e+00,-1.345046086736720667e+02
1.777941176470588520e+07,1.777941176470588580e+00,-1.317015143738716176e+02
1.778431372549020126e+07,1.778431372549020173e+00,-1.341463843688686666e+02
1.778921568627451360e+07,1.778921568627451322e+00,-1.364331825795537725e+02
1.779411764705882594e+07,1.779411764705882693e+00,-1.387246060885743191e+02
1.779901960784314200e+07,1.779901960784314285e+00,-1.420996967298518712e+02
1.780392156862745434e+07,1.780392156862745434e+00,-1.390717534520470338e+02
1.780882352941176668e+07,1.780882352941176583e+00,-1.356497776673641624e+02
1.781372549019608274e+07,1.781372549019608176e+00,-1.353474551047521004e+02
1.781862745098039508e+07,1.781862745098039547e+00,-1.364841700435532630e+02
1.782352941176471114e+07,1.782352941176471139e+00,-1.500996319020688361e+02
1.782843137254902348e+07,1.782843137254902288e+00,-1.379318412795614961e+02
1.783333333333333582e+07,1.783333333333333659e+00,-1.397282969497260012e+02
1.783823529411765188e+07,1.783823529411765252e+00,-1.369638230564600008e+02
1.784313725490196422e+07,1.784313725490196401e+00,-1.311239478897524862e+02
1.784803921568627656e+07,1.784803921568627549e+00,-1.293703383613948574e+02
1.785294117647059262e+07,1.785294117647059364e+00,-1.297812557290058351e+02
1.785784313725490496e+07,1.785784313725490513e+00,-1.302742303290744417e+02
1.786274509803921729e+07,1.786274509803921662e+00,-1.348450675088604385e+02
1.786764705882353336e+07,1.786764705882353255e+00,-1.362906676370388652e+02
1.787254901960784569e+07,1.787254901960784625e+00,-1.367966080420529806e+02
1.787745098039216176e+07,1.787745098039216218e+00,-1.360718795454491499e+02
1.788235294117647409e+07,1.788235294117647367e+00,-1.475349205585550862e+02
1.788725490196078643e+07,1.788725490196078738e+00,-1.390974561781153511e+02
1.789215686274510249e+07,1.789215686274510331e+00,-1.384977911541644460e+02
1.789705882352941483e+07,1.789705882352941479e+00,-1.337016864416685564e+02
1.790196078431372717e+07,1.790196078431372628e+00,-1.298573074011420942e+02
1.790686274509804323e+07,1.790686274509804221e+00,-1.321581639802484460e+02
1.791176470588235557e+07,1.791176470588235592e+00,-1.348889615844372543e+02
1.791666666666667163e+07,1.791666666666667185e+00,-1.291190267772594495e+02
1.792156862745098397e+07,1.792156862745098334e+00,-1.354275972031437334e+02
1.792647058823529631e+07,1.792647058823529704e+00,-1.354847255032425153e+02
1.793137254901961237e+07,1.793137254901961297e+00,-1.453304980115742921e+02
1.793627450980392471e+07,1.793627450980392446e+00,-1.386199896809424388e+02
1.794117647058823705e+07,1.794117647058823595e+00,-1.304262472803810340e+02
1.794607843137255311e+07,1.794607843137255410e+00,-1.298711434668336437e+02
1.795098039215686545e+07,1.795098039215686558e+00,-1.350675330921539512e+02
1.795588235294118151e+07,1.795588235294118151e+00,-1.337729462955276176e+02
1.796078431372549385e+07,1.796078431372549300e+00,-1.367304500919866257e+02
1.796568627450980619e+07,1.796568627450980671e+00,-1.368309793342871217e+02
1.797058823529412225e+07,1.797058823529412264e+00,-1.334749198399620411e+02
1.797549019607843459e+07,1.797549019607843412e+00,-1.327201942756055928e+02
1.798039215686274692e+07,1.798039215686274783e+00,-1.331880711006152751e+02
1.798529411764706299e+07,1.798529411764706376e+00,-1.351217692781222581e+02
1.799019607843137532e+07,1.799019607843137525e+00,-1.426773343321686411e+02
1.799509803921569139e+07,1.799509803921569118e+00,-1.422148070008588263e+02
1.800000000000000373e+07,1.800000000000000266e+00,-1.347460941865071788e+02
1.800490196078431606e+07,1.800490196078431637e+00,-1.311456785038086252e+02
1.800980392156863213e+07,1.800980392156863230e+00,-1.317103149818267980e+02
1.801470588235294446e+07,1.801470588235294379e+00,-1.309813868861066908e+02
1.801960784313725680e+07,1.801960784313725750e+00,-1.333559734411909972e+02
1.802450980392157286e+07,1.802450980392157343e+00,-1.353225001673055203e+02
1.802941176470588520e+07,1.802941176470588491e+00,-1.343943522889188671e+02
1.803431372549020126e+07,1.803431372549020084e+00,-1.347801907016510654e+02
1.803921568627451360e+07,1.803921568627451455e+00,-1.394092172001202812e+02
1.804411764705882594e+07,1.804411764705882604e+00,-1.437080977893712941e+02
1.804901960784314200e+07,1.804901960784314197e+00,-1.484375945962582364e+02
1.805392156862745434e+07,1.805392156862745345e+00,-1.364735569945881082e+02
1.805882352941176668e+07,1.805882352941176716e+00,-1.243679089314021411e+02
1.806372549019608274e+07,1.806372549019608309e+00,-1.236623614110261684e+02
1.806862745098039508e+07,1.806862745098039458e+00,-1.313351596953475848e+02
1.807352941176471114e+07,1.807352941176471051e+00,-1.365685440860719098e+02
1.807843137254902348e+07,1.807843137254902421e+00,-1.384349439633017198e+02
1.808333333333333582e+07,1.808333333333333570e+00,-1.396792879838010322e+02
1.808823529411765188e+07,1.808823529411765163e+00,-1.356952793633922454e+02
1.809313725490196422e+07,1.809313725490196312e+00,-1.372235233066205069e+02
1.809803921568627656e+07,1.809803921568627683e+00,-1.418894296370105224e+02
1.810294117647059262e+07,1.810294117647059275e+00,-1.370769272260980074e+02
1.810784313725490496e+07,1.810784313725490424e+00,-1.486302620948333697e+02
1.811274509803922102e+07,1.811274509803922017e+00,-1.501387065184068774e+02
1.811764705882353336e+07,1.811764705882353388e+00,-1.404221297875599532e+02
1.812254901960784569e+07,1.812254901960784537e+00,-1.395405451358372488e+02
1.812745098039216176e+07,1.812745098039216129e+00,-1.335799318850492057e+02
1.813235294117647409e+07,1.813235294117647500e+00,-1.352499045734552965e+02
1.813725490196078643e+07,1.813725490196078649e+00,-1.361367788448198439e+02
1.814215686274510249e+07,1.814215686274510242e+00,-1.341140783698206178e+02
1.814705882352941483e+07,1.814705882352941391e+00,-1.391365043480728332e+02
1.815196078431372717e+07,1.815196078431372761e+00,-1.442882276298160775e+02
1.815686274509804323e+07,1.815686274509804354e+00,-1.367411607402138145e+02
1.816176470588235557e+07,1.816176470588235503e+00,-1.375897404488032407e+02
1.816666666666667163e+07,1.816666666666667096e+00,-1.381078761999002040e+02
1.817156862745098397e+07,1.817156862745098467e+00,-1.405012960978143326e+02
1.817647058823529631e+07,1.817647058823529616e+00,-1.361852117481284949e+02
1.818137254901961237e+07,1.818137254901961208e+00,-1.346307193976077770e+02
1.818627450980392471e+07,1.818627450980392579e+00,-1.434463990083219755e+02
1.819117647058823705e+07,1.819117647058823728e+00,-1.487845930038839981e+02
1.819607843137255311e+07,1.819607843137255321e+00,-1.438841453180655776e+02
1.820098039215686545e+07,1.820098039215686470e+00,-1.385653286833029370e+02
1.820588235294118151e+07,1.820588235294118062e+00,-1.287091137815663160e+02
1.821078431372549385e+07,1.821078431372549433e+00,-1.290692272678243739e+02
1.821568627450980619e+07,1.821568627450980582e+00,-1.391927576347195270e+02
1.822058823529412225e+07,1.822058823529412175e+00,-1.422506331968072004e+02
1.822549019607843459e+07,1.822549019607843546e+00,-1.346433837348834004e+02
1.823039215686274692e+07,1.823039215686274694e+00,-1.322817984726927136e+02
1.823529411764706299e+07,1.823529411764706287e+00,-1.315186610079584000e+02
1.824019607843137532e+07,1.824019607843137436e+00,-1.325513863468987665e+02
1.824509803921569139e+07,1.824509803921569029e+00,-1.310968912956873282e+02
1.825000000000000373e+07,1.825000000000000400e+00,-1.309393496201852543e+02
1.825490196078431606e+07,1.825490196078431548e+00,-1.340473738677477229e+02
1.825980392156863213e+07,1.825980392156863141e+00,-1.369009965400530291e+02
1.826470588235294446e+07,1.826470588235294512e+00,-1.367255377663324794e+02
1.826960784313725680e+07,1.826960784313725661e+00,-1.314427367693925248e+02
1.827450980392157286e+07,1.827450980392157254e+00,-1.260938651438807909e+02
1.827941176470588520e+07,1.827941176470588625e+00,-1.278124281096965689e+02
1.828431372549020126e+07,1.828431372549020217e+00,-1.328507886207804063e+02
1.828921568627451360e+07,1.828921568627451366e+00,-1.344192782279656058e+02
1.829411764705882594e+07,1.829411764705882515e+00,-1.420089526718204240e+02
1.829901960784314200e+07,1.829901960784314108e+00,-1.389852054465357867e+02
1.830392156862745434e+07,1.830392156862745479e+00,-1.349193342580162209e+02
1.830882352941176668e+07,1.830882352941176627e+00,-1.364388027570228417e+02
1.831372549019608274e+07,1.831372549019608220e+00,-1.378395812012891213e+02
1.831862745098039508e+07,1.831862745098039591e+00,-1.400234942840583017e+02
1.832352941176471114e+07,1.832352941176471184e+00,-1.509952880593580176e+02
1.832843137254902348e+07,1.832843137254902333e+00,-1.449359152272379845e+02
1.833333333333333582e+07,1.833333333333333481e+00,-1.421059840794821980e+02
1.833823529411765188e+07,1.833823529411765296e+00,-1.440148855969586066e+02
1.834313725490196422e+07,1.834313725490196445e+00,-1.326184307436060408e+02
1.834803921568627656e+07,1.834803921568627594e+00,-1.349419702595888282e+02
1.835294117647059262e+07,1.835294117647059187e+00,-1.474963328102681146e+02
1.835784313725490496e+07,1.835784313725490557e+00,-1.563454515855200100e+02
1.836274509803922102e+07,1.836274509803922150e+00,-1.364037951205306172e+02
1.836764705882353336e+07,1.836764705882353299e+00,-1.355951960454210621e+02
1.837254901960784569e+07,1.837254901960784670e+00,-1.375824476057254628e+02
1.837745098039216176e+07,1.837745098039216263e+00,-1.430407559519204312e+02
1.838235294117647409e+07,1.838235294117647411e+00,-1.471022128768759956e+02
1.838725490196078643e+07,1.838725490196078560e+00,-1.459746448790631916e+02
1.839215686274510249e+07,1.839215686274510153e+00,-1.338355595597417107e+02
1.839705882352941483e+07,1.839705882352941524e+00,-1.333003013983526728e+02
1.840196078431373090e+07,1.840196078431373117e+00,-1.363945336098415453e+02
1.840686274509804323e+07,1.840686274509804266e+00,-1.420262001119541253e+02
1.841176470588235557e+07,1.841176470588235636e+00,-1.436829347059020847e+02
1.841666666666667163e+07,1.841666666666667229e+00,-1.423749426700033212e+02
1.842156862745098397e+07,1.842156862745098378e+00,-1.341911437032493097e+02
1.842647058823529631e+07,1.842647058823529527e+00,-1.376671103438159207e+02
1.843137254901961237e+07,1.843137254901961342e+00,-1.347532428995377529e+02
1.843627450980392471e+07,1.843627450980392490e+00,-1.346162790067856463e+02
1.844117647058823705e+07,1.844117647058823639e+00,-1.335803032167203810e+02
1.844607843137255311e+07,1.844607843137255232e+00,-1.308649339126270945e+02
1.845098039215686545e+07,1.845098039215686603e+00,-1.292943747380232651e+02
1.845588235294118151e+07,1.845588235294118196e+00,-1.324160335214521922e+02
1.846078431372549385e+07,1.846078431372549344e+00,-1.394792895969861490e+02
1.846568627450980619e+07,1.846568627450980715e+00,-1.412352250248417818e+02
1.847058823529412225e+07,1.847058823529412308e+00,-1.401731242697775315e+02
1.847549019607843459e+07,1.847549019607843457e+00,-1.358656505106037287e+02
1.848039215686274692e+07,1.848039215686274606e+00,-1.324259324629341563e+02
1.848529411764706299e+07,1.848529411764706198e+00,-1.362391901375014243e+02
1.849019607843137532e+07,1.849019607843137569e+00,-1.463067366508666964e+02
1.849509803921569139e+07,1.849509803921569162e+00,-1.411856405872664482e+02
1.850000000000000373e+07,1.850000000000000311e+00,-1.332383878935642372e+02
1.850490196078431606e+07,1.850490196078431682e+00,-1.352837401590612671e+02
1.850980392156863213e+07,1.850980392156863275e+00,-1.381179055845200025e+02
1.851470588235294446e+07,1.851470588235294423e+00,-1.382029776685229763e+02
1.851960784313725680e+07,1.851960784313725572e+00,-1.319193913854358016e+02
1.852450980392157286e+07,1.852450980392157387e+00,-1.354047132727621658e+02
1.852941176470588520e+07,1.852941176470588536e+00,-1.404087186100771589e+02
1.853431372549020126e+07,1.853431372549020129e+00,-1.465121338635624113e+02
1.853921568627451360e+07,1.853921568627451277e+00,-1.453453476054520195e+02
1.854411764705882594e+07,1.854411764705882648e+00,-1.507650833810714062e+02
1.854901960784314200e+07,1.854901960784314241e+00,-1.361672438806319008e+02
1.855392156862745434e+07,1.855392156862745390e+00,-1.321167841729317161e+02
1.855882352941176668e+07,1.855882352941176761e+00,-1.294684440387786708e+02
1.856372549019608274e+07,1.856372549019608353e+00,-1.288637668054277867e+02
1.856862745098039508e+07,1.856862745098039502e+00,-1.294160224723517842e+02
1.857352941176471114e+07,1.857352941176471095e+00,-1.344967891063990919e+02
1.857843137254902348e+07,1.857843137254902244e+00,-1.403101543663833013e+02
1.858333333333333582e+07,1.858333333333333615e+00,-1.409502691151289184e+02
1.858823529411765188e+07,1.858823529411765207e+00,-1.418606114440563886e+02
1.859313725490196422e+07,1.859313725490196356e+00,-1.434810475443702558e+02
1.859803921568627656e+07,1.859803921568627727e+00,-1.398952213846368409e+02
1.860294117647059262e+07,1.860294117647059320e+00,-1.362014349847906374e+02
1.860784313725490496e+07,1.860784313725490469e+00,-1.315091128614610909e+02
1.861274509803922102e+07,1.861274509803922061e+00,-1.321744846022895388e+02
1.861764705882353336e+07,1.861764705882353432e+00,-1.351844411411253759e+02
1.862254901960784569e+07,1.862254901960784581e+00,-1.413306520651464098e+02
1.862745098039216176e+07,1.862745098039216174e+00,-1.500878351434828915e+02
1.863235294117647409e+07,1.863235294117647323e+00,-1.360103738084184783e+02
1.863725490196078643e+07,1.863725490196078693e+00,-1.317428282511829991e+02
1.864215686274510249e+07,1.864215686274510286e+00,-1.364550009143361535e+02
1.864705882352941483e+07,1.864705882352941435e+00,-1.336049711098434614e+02
1.865196078431373090e+07,1.865196078431373028e+00,-1.372633539935810063e+02
1.865686274509804323e+07,1.865686274509804399e+00,-1.384271777225927167e+02
1.866176470588235557e+07,1.866176470588235548e+00,-1.385613990895413679e+02
1.866666666666667163e+07,1.866666666666667140e+00,-1.412027434983062903e+02
1.867156862745098397e+07,1.867156862745098289e+00,-1.483083177338548637e+02
1.867647058823529631e+07,1.867647058823529660e+00,-1.590192342135132435e+02
1.868137254901961237e+07,1.868137254901961253e+00,-1.448345958425785795e+02
1.868627450980392471e+07,1.868627450980392402e+00,-1.374046908806923284e+02
1.869117647058823705e+07,1.869117647058823772e+00,-1.374655688274509089e+02
1.869607843137255311e+07,1.869607843137255365e+00,-1.369743475399158967e+02
1.870098039215686545e+07,1.870098039215686514e+00,-1.341384494263936631e+02
1.870588235294118151e+07,1.870588235294118107e+00,-1.308504310294927393e+02
1.871078431372549385e+07,1.871078431372549478e+00,-1.315815547479562611e+02
1.871568627450980619e+07,1.871568627450980626e+00,-1.307370675919898133e+02
1.872058823529412225e+07,1.872058823529412219e+00,-1.356711392456182352e+02
1.872549019607843459e+07,1.872549019607843368e+00,-1.443836366163309890e+02
1.873039215686274692e+07,1.873039215686274739e+00,-1.443675813649041686e+02
1.873529411764706299e+07,1.873529411764706332e+00,-1.347765062092275912e+02
1.874019607843137532e+07,1.874019607843137480e+00,-1.364734211754432351e+02
1.874509803921569139e+07,1.874509803921569073e+00,-1.385733910763339054e+02
1.875000000000000373e+07,1.875000000000000444e+00,-1.395919521246879924e+02
1.875490196078431606e+07,1.875490196078431593e+00,-1.398705957574672425e+02
1.875980392156863213e+07,1.875980392156863186e+00,-1.382733478915999683e+02
1.876470588235294446e+07,1.876470588235294557e+00,-1.375676265018830691e+02
1.876960784313725680e+07,1.876960784313725705e+00,-1.416006422867236552e+02
1.877450980392157286e+07,1.877450980392157298e+00,-1.536470414150953729e+02
1.877941176470588520e+07,1.877941176470588447e+00,-1.403513648883487122e+02
1.878431372549020126e+07,1.878431372549020040e+00,-1.353866137280282089e+02
1.878921568627451360e+07,1.878921568627451411e+00,-1.394788685515462987e+02
1.879411764705882594e+07,1.879411764705882559e+00,-1.425661118000035970e+02
1.879901960784314200e+07,1.879901960784314152e+00,-1.476432317072621174e+02
1.880392156862745434e+07,1.880392156862745523e+00,-1.375628230942384960e+02
1.880882352941176668e+07,1.880882352941176672e+00,-1.440073714915864684e+02
1.881372549019608274e+07,1.881372549019608265e+00,-1.504101729430430510e+02
1.881862745098039508e+07,1.881862745098039413e+00,-1.378661456943965220e+02
1.882352941176471114e+07,1.882352941176471006e+00,-1.337489539985565443e+02
1.882843137254902348e+07,1.882843137254902377e+00,-1.352176935166984606e+02
1.883333333333333582e+07,1.883333333333333526e+00,-1.369839066252641260e+02
1.883823529411765188e+07,1.883823529411765119e+00,-1.409515575172590616e+02
1.884313725490196422e+07,1.884313725490196489e+00,-1.475981454488683937e+02
1.884803921568627656e+07,1.884803921568627638e+00,-1.500780297102538157e+02
1.885294117647059262e+07,1.885294117647059231e+00,-1.525175242348910558e+02
1.885784313725490496e+07,1.885784313725490602e+00,-1.532524231638215326e+02
1.886274509803922102e+07,1.886274509803922195e+00,-1.461275014143171518e+02
1.886764705882353336e+07,1.886764705882353343e+00,-1.473566118304025281e+02
1.887254901960784569e+07,1.887254901960784492e+00,-1.423016764565252288e+02
1.887745098039216176e+07,1.887745098039216085e+00,-1.442846789153612690e+02
1.888235294117647409e+07,1.888235294117647456e+00,-1.436331535289744465e+02
1.888725490196078643e+07,1.888725490196078605e+00,-1.458590445840333985e+02
1.889215686274510249e+07,1.889215686274510198e+00,-1.503753497908086842e+02
1.889705882352941483e+07,1.889705882352941568e+00,-1.386012924224670257e+02
1.890196078431373090e+07,1.890196078431373161e+00,-1.331613829246520027e+02
1.890686274509804323e+07,1.890686274509804310e+00,-1.359204286818481933e+02
1.891176470588235557e+07,1.891176470588235459e+00,-1.399976684015044270e+02
1.891666666666667163e+07,1.891666666666667274e+00,-1.416093113431490451e+02
1.892156862745098397e+07,1.892156862745098422e+00,-1.380915626719162219e+02
1.892647058823529631e+07,1.892647058823529571e+00,-1.333823061073892120e+02
1.893137254901961237e+07,1.893137254901961164e+00,-1.317458926291922694e+02
1.893627450980392471e+07,1.893627450980392535e+00,-1.342017141688542097e+02
1.894117647058824077e+07,1.894117647058824128e+00,-1.346865789611972275e+02
1.894607843137255311e+07,1.894607843137255276e+00,-1.330122154366990799e+02
1.895098039215686545e+07,1.895098039215686647e+00,-1.328331138168910570e+02
1.895588235294118151e+07,1.895588235294118240e+00,-1.397889442766661432e+02
1.896078431372549385e+07,1.896078431372549389e+00,-1.386571138172367341e+02
1.896568627450980619e+07,1.896568627450980538e+00,-1.551974787192062024e+02
1.897058823529412225e+07,1.897058823529412130e+00,-1.433930319584656274e+02
1.897549019607843459e+07,1.897549019607843501e+00,-1.417540644297359052e+02
1.898039215686274692e+07,1.898039215686274650e+00,-1.400618605176407243e+02
1.898529411764706299e+07,1.898529411764706243e+00,-1.422124187397506887e+02
1.899019607843137532e+07,1.899019607843137614e+00,-1.451119994111447227e+02
1.899509803921569139e+07,1.899509803921569207e+00,-1.506732482016419112e+02
1.900000000000000373e+07,1.900000000000000355e+00,-1.485123670770013007e+02
1.900490196078431606e+07,1.900490196078431504e+00,-1.376765601052624959e+02
1.900980392156863213e+07,1.900980392156863319e+00,-1.359528483374438395e+02
1.901470588235294446e+07,1.901470588235294468e+00,-1.489351822450172733e+02
1.901960784313725680e+07,1.901960784313725616e+00,-1.414258172640376756e+02
1.902450980392157286e+07,1.902450980392157209e+00,-1.370702056455494926e+02
1.902941176470588520e+07,1.902941176470588580e+00,-1.348429636697599108e+02
1.903431372549020126e+07,1.903431372549020173e+00,-1.396990369823218430e+02
1.903921568627451360e+07,1.903921568627451322e+00,-1.428864670011590761e+02
1.904411764705882594e+07,1.904411764705882693e+00,-1.390477897718018028e+02
1.904901960784314200e+07,1.904901960784314285e+00,-1.384673985339310605e+02
1.905392156862745434e+07,1.905392156862745434e+00,-1.469254208303264306e+02
1.905882352941176668e+07,1.905882352941176583e+00,-1.486314226473029407e+02
1.906372549019608274e+07,1.906372549019608176e+00,-1.418631806530049744e+02
1.906862745098039508e+07,1.906862745098039547e+00,-1.367147514617491311e+02
1.907352941176471114e+07,1.907352941176471139e+00,-1.309461042411492713e+02
1.907843137254902348e+07,1.907843137254902288e+00,-1.296874257274430704e+02
1.908333333333333582e+07,1.908333333333333659e+00,-1.352329108830141990e+02
1.908823529411765188e+07,1.908823529411765252e+00,-1.393744153463975408e+02
1.909313725490196422e+07,1.909313725490196401e+00,-1.434142590257131644e+02
1.909803921568627656e+07,1.909803921568627549e+00,-1.469025719184028276e+02
1.910294117647059262e+07,1.910294117647059364e+00,-1.471147395363637713e+02
1.910784313725490496e+07,1.910784313725490513e+00,-1.460020741683414371e+02
1.911274509803922102e+07,1.911274509803922106e+00,-1.433389666982947972e+02
1.911764705882353336e+07,1.911764705882353255e+00,-1.438099927659467880e+02
1.912254901960784569e+07,1.912254901960784625e+00,-1.388989120229309435e+02
1.912745098039216176e+07,1.912745098039216218e+00,-1.365014867874977824e+02
1.913235294117647409e+07,1.913235294117647367e+00,-1.419744473137893124e+02
1.913725490196078643e+07,1.913725490196078738e+00,-1.501046290757651320e+02
1.914215686274510249e+07,1.914215686274510331e+00,-1.352851293435250852e+02
1.914705882352941483e+07,1.914705882352941479e+00,-1.327616515251233977e+02
1.915196078431373090e+07,1.915196078431373072e+00,-1.377461305620340681e+02
1.915686274509804323e+07,1.915686274509804221e+00,-1.466835579279077422e+02
1.916176470588235557e+07,1.916176470588235592e+00,-1.514292488240319585e+02
1.916666666666667163e+07,1.916666666666667185e+00,-1.460097875825763936e+02
1.917156862745098397e+07,1.917156862745098334e+00,-1.456560131211465148e+02
1.917647058823529631e+07,1.917647058823529704e+00,-1.515041259198531236e+02
1.918137254901961237e+07,1.918137254901961297e+00,-1.453826936470026112e+02
1.918627450980392471e+07,1.918627450980392446e+00,-1.395832687457371719e+02
1.919117647058824077e+07,1.919117647058824039e+00,-1.383050466204818747e+02
1.919607843137255311e+07,1.919607843137255410e+00,-1.398881847566782994e+02
1.920098039215686545e+07,1.920098039215686558e+00,-1.418975406427743451e+02
1.920588235294118151e+07,1.920588235294118151e+00,-1.394721238163316173e+02
1.921078431372549385e+07,1.921078431372549300e+00,-1.367776168933577878e+02
1.921568627450980619e+07,1.921568627450980671e+00,-1.352519771610599548e+02
1.922058823529412225e+07,1.922058823529412264e+00,-1.327731388456464572e+02
1.922549019607843459e+07,1.922549019607843412e+00,-1.329615469810752302e+02
1.923039215686275065e+07,1.923039215686275005e+00,-1.453152498581039538e+02
1.923529411764706299e+07,1.923529411764706376e+00,-1.386352782597822966e+02
1.924019607843137532e+07,1.924019607843137525e+00,-1.403069331734171499e+02
1.924509803921569139e+07,1.924509803921569118e+00,-1.417857860782228556e+02
1.925000000000000373e+07,1.925000000000000266e+00,-1.387576600520288252e+02
1.925490196078431606e+07,1.925490196078431637e+00,-1.388762506541608559e+02
1.925980392156863213e+07,1.925980392156863230e+00,-1.470457414231084670e+02
1.926470588235294446e+07,1.926470588235294379e+00,-1.546652768780385827e+02
1.926960784313725680e+07,1.926960784313725750e+00,-1.534273552370202935e+02
1.927450980392157286e+07,1.927450980392157343e+00,-1.468615770758539725e+02
1.927941176470588520e+07,1.927941176470588491e+00,-1.450587248577571984e+02
1.928431372549020126e+07,1.928431372549020084e+00,-1.464373539974643563e+02
1.928921568627451360e+07,1.928921568627451455e+00,-1.413361704258666975e+02
1.929411764705882594e+07,1.929411764705882604e+00,-1.405851604798295966e+02
1.929901960784314200e+07,1.929901960784314197e+00,-1.519064495930244050e+02
1.930392156862745434e+07,1.930392156862745345e+00,-1.566051335364891202e+02
1.930882352941176668e+07,1.930882352941176716e+00,-1.449447526014880623e+02
1.931372549019608274e+07,1.931372549019608309e+00,-1.414809291245981058e+02
1.931862745098039508e+07,1.931862745098039458e+00,-1.398066598745021167e+02
1.932352941176471114e+07,1.932352941176471051e+00,-1.418879835608936162e+02
1.932843137254902348e+07,1.932843137254902421e+00,-1.563043961004885318e+02
1.933333333333333582e+07,1.933333333333333570e+00,-1.533612408703720575e+02
1.933823529411765188e+07,1.933823529411765163e+00,-1.568159540565052907e+02
1.934313725490196422e+07,1.934313725490196312e+00,-1.566065700071241906e+02
1.934803921568627656e+07,1.934803921568627683e+00,-1.543864261788140766e+02
1.935294117647059262e+07,1.935294117647059275e+00,-1.535267481152766038e+02
1.935784313725490496e+07,1.935784313725490424e+00,-1.431409853082138000e+02
1.936274509803922102e+07,1.936274509803922017e+00,-1.412634070357727865e+02
1.936764705882353336e+07,1.936764705882353388e+00,-1.420557120294305946e+02
1.937254901960784569e+07,1.937254901960784537e+00,-1.446692204403944402e+02
1.937745098039216176e+07,1.937745098039216129e+00,-1.540206102607797902e+02
1.938235294117647409e+07,1.938235294117647500e+00,-1.485443272197960312e+02
1.938725490196078643e+07,1.938725490196078649e+00,-1.491787653469027646e+02
1.939215686274510249e+07,1.939215686274510242e+00,-1.459851806440562711e+02
1.939705882352941483e+07,1.939705882352941391e+00,-1.418328408702785168e+02
1.940196078431373090e+07,1.940196078431372984e+00,-1.410974812734339139e+02
1.940686274509804323e+07,1.940686274509804354e+00,-1.427216440136867845e+02
1.941176470588235557e+07,1.941176470588235503e+00,-1.440712223961541554e+02
1.941666666666667163e+07,1.941666666666667096e+00,-1.449892096335871372e+02
1.942156862745098397e+07,1.942156862745098467e+00,-1.490614323930749663e+02
1.942647058823529631e+07,1.942647058823529616e+00,-1.453803987576151826e+02
1.943137254901961237e+07,1.943137254901961208e+00,-1.414436766984646567e+02
1.943627450980392471e+07,1.943627450980392579e+00,-1.345026652701179444e+02
1.944117647058824077e+07,1.944117647058824172e+00,-1.342559275313381022e+02
1.944607843137255311e+07,1.944607843137255321e+00,-1.394757492539048087e+02
1.945098039215686545e+07,1.945098039215686470e+00,-1.410866167356284109e+02
1.945588235294118151e+07,1.945588235294118062e+00,-1.392887619104982946e+02
1.946078431372549385e+07,1.946078431372549433e+00,-1.423313284170648387e+02
1.946568627450980619e+07,1.946568627450980582e+00,-1.510595735050256110e+02
1.947058823529412225e+07,1.947058823529412175e+00,-1.458016693652739946e+02
1.947549019607843459e+07,1.947549019607843546e+00,-1.462308392562053143e+02
1.948039215686275065e+07,1.948039215686275138e+00,-1.519407732562711146e+02
1.948529411764706299e+07,1.948529411764706287e+00,-1.512935444495102502e+02
1.949019607843137532e+07,1.949019607843137436e+00,-1.497732077393289956e+02
1.949509803921569139e+07,1.949509803921569029e+00,-1.579330624128369891e+02
1.950000000000000373e+07,1.950000000000000400e+00,-1.538024410085264435e+02
1.950490196078431606e+07,1.950490196078431548e+00,-1.468250399054498985e+02
1.950980392156863213e+07,1.950980392156863141e+00,-1.446386213381774439e+02
1.951470588235294446e+07,1.951470588235294512e+00,-1.421565609675960502e+02
1.951960784313726053e+07,1.951960784313726105e+00,-1.428305204917844549e+02
1.952450980392157286e+07,1.952450980392157254e+00,-1.435033399870165454e+02
1.952941176470588520e+07,1.952941176470588625e+00,-1.502021786747421856e+02
1.953431372549020126e+07,1.953431372549020217e+00,-1.456033730206528389e+02
1.953921568627451360e+07,1.953921568627451366e+00,-1.427619178951071319e+02
1.954411764705882594e+07,1.954411764705882515e+00,-1.432740355152765233e+02
1.954901960784314200e+07,1.954901960784314108e+00,-1.470524249098318421e+02
1.955392156862745434e+07,1.955392156862745479e+00,-1.464244172289470498e+02
1.955882352941176668e+07,1.955882352941176627e+00,-1.440045271730977845e+02
1.956372549019608274e+07,1.956372549019608220e+00,-1.447270707677799351e+02
1.956862745098039508e+07,1.956862745098039591e+00,-1.512323137621228284e+02
1.957352941176471114e+07,1.957352941176471184e+00,-1.503196386299964047e+02
1.957843137254902348e+07,1.957843137254902333e+00,-1.453366049551877950e+02
1.958333333333333582e+07,1.958333333333333481e+00,-1.432504622093459261e+02
1.958823529411765188e+07,1.958823529411765296e+00,-1.465860929727162727e+02
1.959313725490196422e+07,1.959313725490196445e+00,-1.604202194107872685e+02
1.959803921568627656e+07,1.959803921568627594e+00,-1.516193265832664565e+02
1.960294117647059262e+07,1.960294117647059187e+00,-1.502376883680695414e+02
1.960784313725490496e+07,1.960784313725490557e+00,-1.609402285799020831e+02
1.961274509803922102e+07,1.961274509803922150e+00,-1.461936259743584117e+02
1.961764705882353336e+07,1.961764705882353299e+00,-1.457299021515336506e+02
1.962254901960784569e+07,1.962254901960784670e+00,-1.464128348000085964e+02
1.962745098039216176e+07,1.962745098039216263e+00,-1.495765475335591077e+02
1.963235294117647409e+07,1.963235294117647411e+00,-1.477010247958191940e+02
1.963725490196078643e+07,1.963725490196078560e+00,-1.473528879937428826e+02
1.964215686274510249e+07,1.964215686274510153e+00,-1.520602889832784683e+02
1.964705882352941483e+07,1.964705882352941524e+00,-1.516081333329928498e+02
1.965196078431373090e+07,1.965196078431373117e+00,-1.427676248753264190e+02
1.965686274509804323e+07,1.965686274509804266e+00,-1.473272408370590938e+02
1.966176470588235557e+07,1.966176470588235636e+00,-1.446047782891788245e+02
1.966666666666667163e+07,1.966666666666667229e+00,-1.459808126697607236e+02
1.967156862745098397e+07,1.967156862745098378e+00,-1.586336322032980490e+02
1.967647058823529631e+07,1.967647058823529527e+00,-1.551161325662462218e+02
1.968137254901961237e+07,1.968137254901961342e+00,-1.435221087577324965e+02
1.968627450980392471e+07,1.968627450980392490e+00,-1.447255173650753193e+02
1.969117647058824077e+07,1.969117647058824083e+00,-1.511327181652667377e+02
1.969607843137255311e+07,1.969607843137255232e+00,-1.548371480382359664e+02
1.970098039215686545e+07,1.970098039215686603e+00,-1.614307455047488986e+02
1.970588235294118151e+07,1.970588235294118196e+00,-1.620617720188617454e+02
1.971078431372549385e+07,1.971078431372549344e+00,-1.521614426603881611e+02
1.971568627450980619e+07,1.971568627450980715e+00,-1.671038287276630854e+02
1.972058823529412225e+07,1.972058823529412308e+00,-1.498883912818005228e+02
1.972549019607843459e+07,1.972549019607843457e+00,-1.485600423389622620e+02
1.973039215686275065e+07,1.973039215686275050e+00,-1.499523999973133925e+02
1.973529411764706299e+07,1.973529411764706198e+00,-1.554685624727985669e+02
1.974019607843137532e+07,1.974019607843137569e+00,-1.619918384699969067e+02
1.974509803921569139e+07,1.974509803921569162e+00,-1.518107366772298121e+02
1.975000000000000373e+07,1.975000000000000311e+00,-1.443982299520208983e+02
1.975490196078431606e+07,1.975490196078431682e+00,-1.488993822291629385e+02
1.975980392156863213e+07,1.975980392156863275e+00,-1.493777387697473387e+02
1.976470588235294446e+07,1.976470588235294423e+00,-1.534675896741007364e+02
1.976960784313726053e+07,1.976960784313726016e+00,-1.559091565518232017e+02
1.977450980392157286e+07,1.977450980392157387e+00,-1.498161918648375774e+02
1.977941176470588520e+07,1.977941176470588536e+00,-1.457576543001363518e+02
1.978431372549020126e+07,1.978431372549020129e+00,-1.439955369003281191e+02
1.978921568627451360e+07,1.978921568627451277e+00,-1.433196486270981609e+02
1.979411764705882594e+07,1.979411764705882648e+00,-1.478522834878192214e+02
1.979901960784314200e+07,1.979901960784314241e+00,-1.499960785797975689e+02
1.980392156862745434e+07,1.980392156862745390e+00,-1.490998618399158886e+02
1.980882352941176668e+07,1.980882352941176761e+00,-1.433956634387974987e+02
1.981372549019608274e+07,1.981372549019608353e+00,-1.459851300224111696e+02
1.981862745098039508e+07,1.981862745098039502e+00,-1.560173838582347514e+02
1.982352941176471114e+07,1.982352941176471095e+00,-1.552822489334357670e+02
1.982843137254902348e+07,1.982843137254902244e+00,-1.505769002768666383e+02
1.983333333333333582e+07,1.983333333333333615e+00,-1.594139173935191707e+02
1.983823529411765188e+07,1.983823529411765207e+00,-1.481886626310622148e+02
1.984313725490196422e+07,1.984313725490196356e+00,-1.517734485544228846e+02
1.984803921568627656e+07,1.984803921568627727e+00,-1.515115115983367104e+02
1.985294117647059262e+07,1.985294117647059320e+00,-1.581176975048607574e+02
1.985784313725490496e+07,1.985784313725490469e+00,-1.490515675006298579e+02
1.986274509803922102e+07,1.986274509803922061e+00,-1.528488054517005708e+02
1.986764705882353336e+07,1.986764705882353432e+00,-1.572247703856657495e+02
1.987254901960784569e+07,1.987254901960784581e+00,-1.477132409398199684e+02
1.987745098039216176e+07,1.987745098039216174e+00,-1.434953441903922453e+02
1.988235294117647409e+07,1.988235294117647323e+00,-1.436919174371405177e+02
1.988725490196078643e+07,1.988725490196078693e+00,-1.458333309420034425e+02
1.989215686274510249e+07,1.989215686274510286e+00,-1.500693529704617220e+02
1.989705882352941483e+07,1.989705882352941435e+00,-1.458330188357260795e+02
1.990196078431373090e+07,1.990196078431373028e+00,-1.533826865427276687e+02
1.990686274509804323e+07,1.990686274509804399e+00,-1.521185073361927493e+02
1.991176470588235557e+07,1.991176470588235548e+00,-1.616247356894275526e+02
1.991666666666667163e+07,1.991666666666667140e+00,-1.463407134814795825e+02
1.992156862745098397e+07,1.992156862745098289e+00,-1.458918381161732611e+02
1.992647058823529631e+07,1.992647058823529660e+00,-1.466708821977595676e+02
1.993137254901961237e+07,1.993137254901961253e+00,-1.532057625894700550e+02
1.993627450980392471e+07,1.993627450980392402e+00,-1.513268030990199122e+02
1.994117647058824077e+07,1.994117647058823994e+00,-1.446491670656304507e+02
1.994607843137255311e+07,1.994607843137255365e+00,-1.417557222624857900e+02
1.995098039215686545e+07,1.995098039215686514e+00,-1.440511543469775972e+02
1.995588235294118151e+07,1.995588235294118107e+00,-1.421484643792502993e+02
1.996078431372549385e+07,1.996078431372549478e+00,-1.491465601175146958e+02
1.996568627450980619e+07,1.996568627450980626e+00,-1.444518465643833451e+02
1.997058823529412225e+07,1.997058823529412219e+00,-1.458848138203587723e+02
1.997549019607843459e+07,1.997549019607843368e+00,-1.498542126818211955e+02
1.998039215686275065e+07,1.998039215686274961e+00,-1.461561789429508735e+02
1.998529411764706299e+07,1.998529411764706332e+00,-1.431527872886205444e+02
1.999019607843137532e+07,1.999019607843137480e+00,-1.442221932075079565e+02
1.999509803921569139e+07,1.999509803921569073e+00,-1.475669231276701225e+02
2.000000000000000373e+07,2.000000000000000444e+00,-1.834681534565620780e+02

